Shape Adaptive Reconfigurable Holographic Surfaces

The evolution of wireless networks toward sixth-generation (6G) is driving demand for intelligent, flexible, and energy-efficient propagation control. Reconfigurable holographic surfaces (RHSs) enable fine-grained wavefront manipulation through densely packed programmable elements. This paper introduces shape-adaptive RHSs, which dynamically change surface geometry to provide extra spatial degrees of freedom. The adaptive design responds to environmental dynamics, mitigates blockages, and improves performance across urban communications, aerial coverage, and joint sensing and communication scenarios. We propose a network architecture that jointly designs the surface shape at the RHS and optimizes transmission. Simulation results show that the proposed shape-adaptive RHSs significantly increase data rates. These findings establish shape-adaptive RHS as a foundational technology for intelligent, context-aware wireless environments in 6G and beyond wireless networks.

==> shape_1.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.72364
-72 -180 -24.57092
-66 -180 -25.68162
-60 -180 -30.00000
-54 -180 -23.71886
-48 -180 -30.00000
-42 -180 -23.81288
-36 -180 -24.00444
-30 -180 -30.00000
-24 -180 -22.49724
-18 -180 -17.49396
-12 -180 -15.40431
-6 -180 -14.50928
0 -180 0.00000
6 -180 -14.50928
12 -180 -15.40431
18 -180 -17.49396
24 -180 -22.49724
30 -180 -30.00000
36 -180 -24.00444
42 -180 -23.81288
48 -180 -30.00000
54 -180 -23.71886
60 -180 -30.00000
66 -180 -25.68162
72 -180 -24.57092
78 -180 -29.72364
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -30.00000
-72 -168 -30.00000
-66 -168 -30.00000
-60 -168 -30.00000
-54 -168 -30.00000
-48 -168 -30.00000
-42 -168 -30.00000
-36 -168 -30.00000
-30 -168 -30.00000
-24 -168 -30.00000
-18 -168 -21.73000
-12 -168 -16.50686
-6 -168 -13.92694
0 -168 0.00000
6 -168 -13.92694
12 -168 -16.50686
18 -168 -21.73000
24 -168 -30.00000
30 -168 -30.00000
36 -168 -30.00000
42 -168 -30.00000
48 -168 -30.00000
54 -168 -30.00000
60 -168 -30.00000
66 -168 -30.00000
72 -168 -30.00000
78 -168 -30.00000
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -30.00000
-24 -156 -30.00000
-18 -156 -30.00000
-12 -156 -21.39739
-6 -156 -12.69342
0 -156 0.00000
6 -156 -12.69342
12 -156 -21.39739
18 -156 -30.00000
24 -156 -30.00000
30 -156 -30.00000
36 -156 -30.00000
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -30.00000
-12 -144 -30.00000
-6 -144 -11.69682
0 -144 0.00000
6 -144 -11.69682
12 -144 -30.00000
18 -144 -30.00000
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -30.00000
-36 -132 -30.00000
-30 -132 -30.00000
-24 -132 -30.00000
-18 -132 -30.00000
-12 -132 -30.00000
-6 -132 -11.47256
0 -132 0.00000
6 -132 -11.47256
12 -132 -30.00000
18 -132 -30.00000
24 -132 -30.00000
30 -132 -30.00000
36 -132 -30.00000
42 -132 -30.00000
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -30.00000
-24 -120 -30.00000
-18 -120 -30.00000
-12 -120 -27.39426
-6 -120 -12.12094
0 -120 0.00000
6 -120 -12.12094
12 -120 -27.39426
18 -120 -30.00000
24 -120 -30.00000
30 -120 -30.00000
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -30.00000
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -30.00000
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -30.00000
-30 -108 -30.00000
-24 -108 -30.00000
-18 -108 -29.02353
-12 -108 -18.23269
-6 -108 -13.33230
0 -108 0.00000
6 -108 -13.33230
12 -108 -18.23269
18 -108 -29.02353
24 -108 -30.00000
30 -108 -30.00000
36 -108 -30.00000
42 -108 -30.00000
48 -108 -30.00000
54 -108 -30.00000
60 -108 -30.00000
66 -108 -30.00000
72 -108 -30.00000
78 -108 -30.00000
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -30.00000
-72 -96 -30.00000
-66 -96 -30.00000
-60 -96 -30.00000
-54 -96 -30.00000
-48 -96 -30.00000
-42 -96 -29.26480
-36 -96 -27.25834
-30 -96 -30.00000
-24 -96 -24.67274
-18 -96 -18.46262
-12 -96 -15.65746
-6 -96 -14.35353
0 -96 0.00000
6 -96 -14.35353
12 -96 -15.65746
18 -96 -18.46262
24 -96 -24.67274
30 -96 -30.00000
36 -96 -27.25834
42 -96 -29.26480
48 -96 -30.00000
54 -96 -30.00000
60 -96 -30.00000
66 -96 -30.00000
72 -96 -30.00000
78 -96 -30.00000
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -30.00000
-66 -84 -30.00000
-60 -84 -30.00000
-54 -84 -30.00000
-48 -84 -30.00000
-42 -84 -29.26480
-36 -84 -27.25834
-30 -84 -30.00000
-24 -84 -24.67274
-18 -84 -18.46262
-12 -84 -15.65746
-6 -84 -14.35353
0 -84 0.00000
6 -84 -14.35353
12 -84 -15.65746
18 -84 -18.46262
24 -84 -24.67274
30 -84 -30.00000
36 -84 -27.25834
42 -84 -29.26480
48 -84 -30.00000
54 -84 -30.00000
60 -84 -30.00000
66 -84 -30.00000
72 -84 -30.00000
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -30.00000
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -30.00000
-30 -72 -30.00000
-24 -72 -30.00000
-18 -72 -29.02353
-12 -72 -18.23269
-6 -72 -13.33230
0 -72 0.00000
6 -72 -13.33230
12 -72 -18.23269
18 -72 -29.02353
24 -72 -30.00000
30 -72 -30.00000
36 -72 -30.00000
42 -72 -30.00000
48 -72 -30.00000
54 -72 -30.00000
60 -72 -30.00000
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -30.00000
-24 -60 -30.00000
-18 -60 -30.00000
-12 -60 -27.39426
-6 -60 -12.12094
0 -60 0.00000
6 -60 -12.12094
12 -60 -27.39426
18 -60 -30.00000
24 -60 -30.00000
30 -60 -30.00000
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -30.00000
-30 -48 -30.00000
-24 -48 -30.00000
-18 -48 -30.00000
-12 -48 -30.00000
-6 -48 -11.47256
0 -48 0.00000
6 -48 -11.47256
12 -48 -30.00000
18 -48 -30.00000
24 -48 -30.00000
30 -48 -30.00000
36 -48 -30.00000
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -30.00000
-12 -36 -30.00000
-6 -36 -11.69682
0 -36 0.00000
6 -36 -11.69682
12 -36 -30.00000
18 -36 -30.00000
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -30.00000
-24 -24 -30.00000
-18 -24 -30.00000
-12 -24 -21.39739
-6 -24 -12.69342
0 -24 0.00000
6 -24 -12.69342
12 -24 -21.39739
18 -24 -30.00000
24 -24 -30.00000
30 -24 -30.00000
36 -24 -30.00000
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -30.00000
-72 -12 -30.00000
-66 -12 -30.00000
-60 -12 -30.00000
-54 -12 -30.00000
-48 -12 -30.00000
-42 -12 -30.00000
-36 -12 -30.00000
-30 -12 -30.00000
-24 -12 -30.00000
-18 -12 -21.73000
-12 -12 -16.50686
-6 -12 -13.92694
0 -12 0.00000
6 -12 -13.92694
12 -12 -16.50686
18 -12 -21.73000
24 -12 -30.00000
30 -12 -30.00000
36 -12 -30.00000
42 -12 -30.00000
48 -12 -30.00000
54 -12 -30.00000
60 -12 -30.00000
66 -12 -30.00000
72 -12 -30.00000
78 -12 -30.00000
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.72364
-72 0 -24.57092
-66 0 -25.68162
-60 0 -30.00000
-54 0 -23.71886
-48 0 -30.00000
-42 0 -23.81288
-36 0 -24.00444
-30 0 -30.00000
-24 0 -22.49724
-18 0 -17.49396
-12 0 -15.40431
-6 0 -14.50928
0 0 0.00000
6 0 -14.50928
12 0 -15.40431
18 0 -17.49396
24 0 -22.49724
30 0 -30.00000
36 0 -24.00444
42 0 -23.81288
48 0 -30.00000
54 0 -23.71886
60 0 -30.00000
66 0 -25.68162
72 0 -24.57092
78 0 -29.72364
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -30.00000
-72 12 -30.00000
-66 12 -30.00000
-60 12 -30.00000
-54 12 -30.00000
-48 12 -30.00000
-42 12 -30.00000
-36 12 -30.00000
-30 12 -30.00000
-24 12 -30.00000
-18 12 -21.73000
-12 12 -16.50686
-6 12 -13.92694
0 12 0.00000
6 12 -13.92694
12 12 -16.50686
18 12 -21.73000
24 12 -30.00000
30 12 -30.00000
36 12 -30.00000
42 12 -30.00000
48 12 -30.00000
54 12 -30.00000
60 12 -30.00000
66 12 -30.00000
72 12 -30.00000
78 12 -30.00000
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -30.00000
-30 24 -30.00000
-24 24 -30.00000
-18 24 -30.00000
-12 24 -21.39739
-6 24 -12.69342
0 24 0.00000
6 24 -12.69342
12 24 -21.39739
18 24 -30.00000
24 24 -30.00000
30 24 -30.00000
36 24 -30.00000
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -30.00000
-12 36 -30.00000
-6 36 -11.69682
0 36 0.00000
6 36 -11.69682
12 36 -30.00000
18 36 -30.00000
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -30.00000
-36 48 -30.00000
-30 48 -30.00000
-24 48 -30.00000
-18 48 -30.00000
-12 48 -30.00000
-6 48 -11.47256
0 48 0.00000
6 48 -11.47256
12 48 -30.00000
18 48 -30.00000
24 48 -30.00000
30 48 -30.00000
36 48 -30.00000
42 48 -30.00000
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -30.00000
-24 60 -30.00000
-18 60 -30.00000
-12 60 -27.39426
-6 60 -12.12094
0 60 0.00000
6 60 -12.12094
12 60 -27.39426
18 60 -30.00000
24 60 -30.00000
30 60 -30.00000
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -30.00000
-84 72 -30.00000
-78 72 -30.00000
-72 72 -30.00000
-66 72 -30.00000
-60 72 -30.00000
-54 72 -30.00000
-48 72 -30.00000
-42 72 -30.00000
-36 72 -30.00000
-30 72 -30.00000
-24 72 -30.00000
-18 72 -29.02353
-12 72 -18.23269
-6 72 -13.33230
0 72 0.00000
6 72 -13.33230
12 72 -18.23269
18 72 -29.02353
24 72 -30.00000
30 72 -30.00000
36 72 -30.00000
42 72 -30.00000
48 72 -30.00000
54 72 -30.00000
60 72 -30.00000
66 72 -30.00000
72 72 -30.00000
78 72 -30.00000
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -30.00000
-72 84 -30.00000
-66 84 -30.00000
-60 84 -30.00000
-54 84 -30.00000
-48 84 -30.00000
-42 84 -29.26480
-36 84 -27.25834
-30 84 -30.00000
-24 84 -24.67274
-18 84 -18.46262
-12 84 -15.65746
-6 84 -14.35353
0 84 0.00000
6 84 -14.35353
12 84 -15.65746
18 84 -18.46262
24 84 -24.67274
30 84 -30.00000
36 84 -27.25834
42 84 -29.26480
48 84 -30.00000
54 84 -30.00000
60 84 -30.00000
66 84 -30.00000
72 84 -30.00000
78 84 -30.00000
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -30.00000
-66 96 -30.00000
-60 96 -30.00000
-54 96 -30.00000
-48 96 -30.00000
-42 96 -29.26480
-36 96 -27.25834
-30 96 -30.00000
-24 96 -24.67274
-18 96 -18.46262
-12 96 -15.65746
-6 96 -14.35353
0 96 0.00000
6 96 -14.35353
12 96 -15.65746
18 96 -18.46262
24 96 -24.67274
30 96 -30.00000
36 96 -27.25834
42 96 -29.26480
48 96 -30.00000
54 96 -30.00000
60 96 -30.00000
66 96 -30.00000
72 96 -30.00000
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -30.00000
-54 108 -30.00000
-48 108 -30.00000
-42 108 -30.00000
-36 108 -30.00000
-30 108 -30.00000
-24 108 -30.00000
-18 108 -29.02353
-12 108 -18.23269
-6 108 -13.33230
0 108 0.00000
6 108 -13.33230
12 108 -18.23269
18 108 -29.02353
24 108 -30.00000
30 108 -30.00000
36 108 -30.00000
42 108 -30.00000
48 108 -30.00000
54 108 -30.00000
60 108 -30.00000
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -30.00000
-24 120 -30.00000
-18 120 -30.00000
-12 120 -27.39426
-6 120 -12.12094
0 120 0.00000
6 120 -12.12094
12 120 -27.39426
18 120 -30.00000
24 120 -30.00000
30 120 -30.00000
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -30.00000
-30 132 -30.00000
-24 132 -30.00000
-18 132 -30.00000
-12 132 -30.00000
-6 132 -11.47256
0 132 0.00000
6 132 -11.47256
12 132 -30.00000
18 132 -30.00000
24 132 -30.00000
30 132 -30.00000
36 132 -30.00000
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -30.00000
-12 144 -30.00000
-6 144 -11.69682
0 144 0.00000
6 144 -11.69682
12 144 -30.00000
18 144 -30.00000
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -30.00000
-30 156 -30.00000
-24 156 -30.00000
-18 156 -30.00000
-12 156 -21.39739
-6 156 -12.69342
0 156 0.00000
6 156 -12.69342
12 156 -21.39739
18 156 -30.00000
24 156 -30.00000
30 156 -30.00000
36 156 -30.00000
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -30.00000
-72 168 -30.00000
-66 168 -30.00000
-60 168 -30.00000
-54 168 -30.00000
-48 168 -30.00000
-42 168 -30.00000
-36 168 -30.00000
-30 168 -30.00000
-24 168 -30.00000
-18 168 -21.73000
-12 168 -16.50686
-6 168 -13.92694
0 168 0.00000
6 168 -13.92694
12 168 -16.50686
18 168 -21.73000
24 168 -30.00000
30 168 -30.00000
36 168 -30.00000
42 168 -30.00000
48 168 -30.00000
54 168 -30.00000
60 168 -30.00000
66 168 -30.00000
72 168 -30.00000
78 168 -30.00000
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.72364
-72 180 -24.57092
-66 180 -25.68162
-60 180 -30.00000
-54 180 -23.71886
-48 180 -30.00000
-42 180 -23.81288
-36 180 -24.00444
-30 180 -30.00000
-24 180 -22.49724
-18 180 -17.49396
-12 180 -15.40431
-6 180 -14.50928
0 180 0.00000
6 180 -14.50928
12 180 -15.40431
18 180 -17.49396
24 180 -22.49724
30 180 -30.00000
36 180 -24.00444
42 180 -23.81288
48 180 -30.00000
54 180 -23.71886
60 180 -30.00000
66 180 -25.68162
72 180 -24.57092
78 180 -29.72364
84 180 -30.00000
90 180 -30.00000


==> shape_10.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.72364
-72 -180 -24.57092
-66 -180 -25.68162
-60 -180 -30.00000
-54 -180 -23.71886
-48 -180 -30.00000
-42 -180 -23.81288
-36 -180 -24.00444
-30 -180 -30.00000
-24 -180 -22.49724
-18 -180 -17.49396
-12 -180 -15.40431
-6 -180 -14.50928
0 -180 0.00000
6 -180 -14.50928
12 -180 -15.40431
18 -180 -17.49396
24 -180 -22.49724
30 -180 -30.00000
36 -180 -24.00444
42 -180 -23.81288
48 -180 -30.00000
54 -180 -23.71886
60 -180 -30.00000
66 -180 -25.68162
72 -180 -24.57092
78 -180 -29.72364
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -24.40828
-84 -168 -24.32413
-78 -168 -24.49209
-72 -168 -26.38774
-66 -168 -30.00000
-60 -168 -30.00000
-54 -168 -30.00000
-48 -168 -30.00000
-42 -168 -30.00000
-36 -168 -30.00000
-30 -168 -30.00000
-24 -168 -30.00000
-18 -168 -21.28926
-12 -168 -16.31364
-6 -168 -13.87902
0 -168 0.00000
6 -168 -13.87902
12 -168 -16.31364
18 -168 -21.28926
24 -168 -30.00000
30 -168 -30.00000
36 -168 -30.00000
42 -168 -30.00000
48 -168 -30.00000
54 -168 -30.00000
60 -168 -30.00000
66 -168 -30.00000
72 -168 -26.38774
78 -168 -24.49209
84 -168 -24.32413
90 -168 -24.40828
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -30.00000
-24 -156 -30.00000
-18 -156 -30.00000
-12 -156 -21.04760
-6 -156 -12.60606
0 -156 0.00000
6 -156 -12.60606
12 -156 -21.04760
18 -156 -30.00000
24 -156 -30.00000
30 -156 -30.00000
36 -156 -30.00000
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -30.00000
-12 -144 -30.00000
-6 -144 -11.58518
0 -144 0.00000
6 -144 -11.58518
12 -144 -30.00000
18 -144 -30.00000
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -30.00000
-36 -132 -30.00000
-30 -132 -30.00000
-24 -132 -30.00000
-18 -132 -30.00000
-12 -132 -30.00000
-6 -132 -11.35585
0 -132 0.00000
6 -132 -11.35585
12 -132 -30.00000
18 -132 -30.00000
24 -132 -30.00000
30 -132 -30.00000
36 -132 -30.00000
42 -132 -30.00000
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -30.00000
-24 -120 -30.00000
-18 -120 -30.00000
-12 -120 -26.98800
-6 -120 -12.01923
0 -120 0.00000
6 -120 -12.01923
12 -120 -26.98800
18 -120 -30.00000
24 -120 -30.00000
30 -120 -30.00000
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -24.16996
-84 -108 -24.65211
-78 -108 -26.67034
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -30.00000
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -30.00000
-30 -108 -30.00000
-24 -108 -30.00000
-18 -108 -28.39384
-12 -108 -17.95484
-6 -108 -13.26313
0 -108 0.00000
6 -108 -13.26313
12 -108 -17.95484
18 -108 -28.39384
24 -108 -30.00000
30 -108 -30.00000
36 -108 -30.00000
42 -108 -30.00000
48 -108 -30.00000
54 -108 -30.00000
60 -108 -30.00000
66 -108 -30.00000
72 -108 -30.00000
78 -108 -26.67034
84 -108 -24.65211
90 -108 -24.16996
-90 -96 -29.71119
-84 -96 -29.15568
-78 -96 -27.95238
-72 -96 -27.51776
-66 -96 -30.00000
-60 -96 -30.00000
-54 -96 -28.71771
-48 -96 -30.00000
-42 -96 -27.75216
-36 -96 -26.22238
-30 -96 -30.00000
-24 -96 -24.25457
-18 -96 -18.23447
-12 -96 -15.55814
-6 -96 -14.32900
0 -96 0.00000
6 -96 -14.32900
12 -96 -15.55814
18 -96 -18.23447
24 -96 -24.25457
30 -96 -30.00000
36 -96 -26.22238
42 -96 -27.75216
48 -96 -30.00000
54 -96 -28.71771
60 -96 -30.00000
66 -96 -30.00000
72 -96 -27.51776
78 -96 -27.95238
84 -96 -29.15568
90 -96 -29.71119
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -30.00000
-66 -84 -30.00000
-60 -84 -30.00000
-54 -84 -30.00000
-48 -84 -30.00000
-42 -84 -30.00000
-36 -84 -28.43480
-30 -84 -30.00000
-24 -84 -25.11206
-18 -84 -18.69693
-12 -84 -15.75792
-6 -84 -14.37812
0 -84 0.00000
6 -84 -14.37812
12 -84 -15.75792
18 -84 -18.69693
24 -84 -25.11206
30 -84 -30.00000
36 -84 -28.43480
42 -84 -30.00000
48 -84 -30.00000
54 -84 -30.00000
60 -84 -30.00000
66 -84 -30.00000
72 -84 -30.00000
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -26.72508
-84 -72 -27.50379
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -30.00000
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -30.00000
-30 -72 -30.00000
-24 -72 -30.00000
-18 -72 -29.70247
-12 -72 -18.51972
-6 -72 -13.40203
0 -72 0.00000
6 -72 -13.40203
12 -72 -18.51972
18 -72 -29.70247
24 -72 -30.00000
30 -72 -30.00000
36 -72 -30.00000
42 -72 -30.00000
48 -72 -30.00000
54 -72 -30.00000
60 -72 -30.00000
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -27.50379
90 -72 -26.72508
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -30.00000
-24 -60 -30.00000
-18 -60 -30.00000
-12 -60 -27.82046
-6 -60 -12.22387
0 -60 0.00000
6 -60 -12.22387
12 -60 -27.82046
18 -60 -30.00000
24 -60 -30.00000
30 -60 -30.00000
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -30.00000
-30 -48 -30.00000
-24 -48 -30.00000
-18 -48 -30.00000
-12 -48 -30.00000
-6 -48 -11.59086
0 -48 0.00000
6 -48 -11.59086
12 -48 -30.00000
18 -48 -30.00000
24 -48 -30.00000
30 -48 -30.00000
36 -48 -30.00000
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -30.00000
-12 -36 -30.00000
-6 -36 -11.80991
0 -36 0.00000
6 -36 -11.80991
12 -36 -30.00000
18 -36 -30.00000
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -30.00000
-24 -24 -30.00000
-18 -24 -30.00000
-12 -24 -21.76186
-6 -24 -12.78167
0 -24 0.00000
6 -24 -12.78167
12 -24 -21.76186
18 -24 -30.00000
24 -24 -30.00000
30 -24 -30.00000
36 -24 -30.00000
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -26.17551
-84 -12 -26.54258
-78 -12 -28.11523
-72 -12 -30.00000
-66 -12 -30.00000
-60 -12 -30.00000
-54 -12 -30.00000
-48 -12 -30.00000
-42 -12 -30.00000
-36 -12 -30.00000
-30 -12 -30.00000
-24 -12 -30.00000
-18 -12 -22.19431
-12 -12 -16.70448
-6 -12 -13.97513
0 -12 0.00000
6 -12 -13.97513
12 -12 -16.70448
18 -12 -22.19431
24 -12 -30.00000
30 -12 -30.00000
36 -12 -30.00000
42 -12 -30.00000
48 -12 -30.00000
54 -12 -30.00000
60 -12 -30.00000
66 -12 -30.00000
72 -12 -30.00000
78 -12 -28.11523
84 -12 -26.54258
90 -12 -26.17551
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.72364
-72 0 -24.57092
-66 0 -25.68162
-60 0 -30.00000
-54 0 -23.71886
-48 0 -30.00000
-42 0 -23.81288
-36 0 -24.00444
-30 0 -30.00000
-24 0 -22.49724
-18 0 -17.49396
-12 0 -15.40431
-6 0 -14.50928
0 0 0.00000
6 0 -14.50928
12 0 -15.40431
18 0 -17.49396
24 0 -22.49724
30 0 -30.00000
36 0 -24.00444
42 0 -23.81288
48 0 -30.00000
54 0 -23.71886
60 0 -30.00000
66 0 -25.68162
72 0 -24.57092
78 0 -29.72364
84 0 -30.00000
90 0 -30.00000
-90 12 -24.40828
-84 12 -24.32413
-78 12 -24.49209
-72 12 -26.38774
-66 12 -30.00000
-60 12 -30.00000
-54 12 -30.00000
-48 12 -30.00000
-42 12 -30.00000
-36 12 -30.00000
-30 12 -30.00000
-24 12 -30.00000
-18 12 -21.28926
-12 12 -16.31364
-6 12 -13.87902
0 12 0.00000
6 12 -13.87902
12 12 -16.31364
18 12 -21.28926
24 12 -30.00000
30 12 -30.00000
36 12 -30.00000
42 12 -30.00000
48 12 -30.00000
54 12 -30.00000
60 12 -30.00000
66 12 -30.00000
72 12 -26.38774
78 12 -24.49209
84 12 -24.32413
90 12 -24.40828
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -30.00000
-30 24 -30.00000
-24 24 -30.00000
-18 24 -30.00000
-12 24 -21.04760
-6 24 -12.60606
0 24 0.00000
6 24 -12.60606
12 24 -21.04760
18 24 -30.00000
24 24 -30.00000
30 24 -30.00000
36 24 -30.00000
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -30.00000
-12 36 -30.00000
-6 36 -11.58518
0 36 0.00000
6 36 -11.58518
12 36 -30.00000
18 36 -30.00000
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -30.00000
-36 48 -30.00000
-30 48 -30.00000
-24 48 -30.00000
-18 48 -30.00000
-12 48 -30.00000
-6 48 -11.35585
0 48 0.00000
6 48 -11.35585
12 48 -30.00000
18 48 -30.00000
24 48 -30.00000
30 48 -30.00000
36 48 -30.00000
42 48 -30.00000
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -30.00000
-24 60 -30.00000
-18 60 -30.00000
-12 60 -26.98800
-6 60 -12.01923
0 60 0.00000
6 60 -12.01923
12 60 -26.98800
18 60 -30.00000
24 60 -30.00000
30 60 -30.00000
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -24.16996
-84 72 -24.65211
-78 72 -26.67034
-72 72 -30.00000
-66 72 -30.00000
-60 72 -30.00000
-54 72 -30.00000
-48 72 -30.00000
-42 72 -30.00000
-36 72 -30.00000
-30 72 -30.00000
-24 72 -30.00000
-18 72 -28.39384
-12 72 -17.95484
-6 72 -13.26313
0 72 0.00000
6 72 -13.26313
12 72 -17.95484
18 72 -28.39384
24 72 -30.00000
30 72 -30.00000
36 72 -30.00000
42 72 -30.00000
48 72 -30.00000
54 72 -30.00000
60 72 -30.00000
66 72 -30.00000
72 72 -30.00000
78 72 -26.67034
84 72 -24.65211
90 72 -24.16996
-90 84 -29.71119
-84 84 -29.15568
-78 84 -27.95238
-72 84 -27.51776
-66 84 -30.00000
-60 84 -30.00000
-54 84 -28.71771
-48 84 -30.00000
-42 84 -27.75216
-36 84 -26.22238
-30 84 -30.00000
-24 84 -24.25457
-18 84 -18.23447
-12 84 -15.55814
-6 84 -14.32900
0 84 0.00000
6 84 -14.32900
12 84 -15.55814
18 84 -18.23447
24 84 -24.25457
30 84 -30.00000
36 84 -26.22238
42 84 -27.75216
48 84 -30.00000
54 84 -28.71771
60 84 -30.00000
66 84 -30.00000
72 84 -27.51776
78 84 -27.95238
84 84 -29.15568
90 84 -29.71119
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -30.00000
-66 96 -30.00000
-60 96 -30.00000
-54 96 -30.00000
-48 96 -30.00000
-42 96 -30.00000
-36 96 -28.43480
-30 96 -30.00000
-24 96 -25.11206
-18 96 -18.69693
-12 96 -15.75792
-6 96 -14.37812
0 96 0.00000
6 96 -14.37812
12 96 -15.75792
18 96 -18.69693
24 96 -25.11206
30 96 -30.00000
36 96 -28.43480
42 96 -30.00000
48 96 -30.00000
54 96 -30.00000
60 96 -30.00000
66 96 -30.00000
72 96 -30.00000
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -26.72508
-84 108 -27.50379
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -30.00000
-54 108 -30.00000
-48 108 -30.00000
-42 108 -30.00000
-36 108 -30.00000
-30 108 -30.00000
-24 108 -30.00000
-18 108 -29.70247
-12 108 -18.51972
-6 108 -13.40203
0 108 0.00000
6 108 -13.40203
12 108 -18.51972
18 108 -29.70247
24 108 -30.00000
30 108 -30.00000
36 108 -30.00000
42 108 -30.00000
48 108 -30.00000
54 108 -30.00000
60 108 -30.00000
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -27.50379
90 108 -26.72508
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -30.00000
-24 120 -30.00000
-18 120 -30.00000
-12 120 -27.82046
-6 120 -12.22387
0 120 0.00000
6 120 -12.22387
12 120 -27.82046
18 120 -30.00000
24 120 -30.00000
30 120 -30.00000
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -30.00000
-30 132 -30.00000
-24 132 -30.00000
-18 132 -30.00000
-12 132 -30.00000
-6 132 -11.59086
0 132 0.00000
6 132 -11.59086
12 132 -30.00000
18 132 -30.00000
24 132 -30.00000
30 132 -30.00000
36 132 -30.00000
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -30.00000
-12 144 -30.00000
-6 144 -11.80991
0 144 0.00000
6 144 -11.80991
12 144 -30.00000
18 144 -30.00000
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -30.00000
-30 156 -30.00000
-24 156 -30.00000
-18 156 -30.00000
-12 156 -21.76186
-6 156 -12.78167
0 156 0.00000
6 156 -12.78167
12 156 -21.76186
18 156 -30.00000
24 156 -30.00000
30 156 -30.00000
36 156 -30.00000
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -26.17551
-84 168 -26.54258
-78 168 -28.11523
-72 168 -30.00000
-66 168 -30.00000
-60 168 -30.00000
-54 168 -30.00000
-48 168 -30.00000
-42 168 -30.00000
-36 168 -30.00000
-30 168 -30.00000
-24 168 -30.00000
-18 168 -22.19431
-12 168 -16.70448
-6 168 -13.97513
0 168 0.00000
6 168 -13.97513
12 168 -16.70448
18 168 -22.19431
24 168 -30.00000
30 168 -30.00000
36 168 -30.00000
42 168 -30.00000
48 168 -30.00000
54 168 -30.00000
60 168 -30.00000
66 168 -30.00000
72 168 -30.00000
78 168 -28.11523
84 168 -26.54258
90 168 -26.17551
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.72364
-72 180 -24.57092
-66 180 -25.68162
-60 180 -30.00000
-54 180 -23.71886
-48 180 -30.00000
-42 180 -23.81288
-36 180 -24.00444
-30 180 -30.00000
-24 180 -22.49724
-18 180 -17.49396
-12 180 -15.40431
-6 180 -14.50928
0 180 0.00000
6 180 -14.50928
12 180 -15.40431
18 180 -17.49396
24 180 -22.49724
30 180 -30.00000
36 180 -24.00444
42 180 -23.81288
48 180 -30.00000
54 180 -23.71886
60 180 -30.00000
66 180 -25.68162
72 180 -24.57092
78 180 -29.72364
84 180 -30.00000
90 180 -30.00000


==> shape_2.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.39194
-72 -180 -22.81270
-66 -180 -19.04293
-60 -180 -17.92338
-54 -180 -21.07256
-48 -180 -30.00000
-42 -180 -18.24201
-36 -180 -17.08399
-30 -180 -30.00000
-24 -180 -14.28117
-18 -180 -14.84765
-12 -180 -14.12819
-6 -180 -2.62047
0 -180 0.00000
6 -180 -2.62047
12 -180 -14.12819
18 -180 -14.84765
24 -180 -14.28117
30 -180 -30.00000
36 -180 -17.08399
42 -180 -18.24201
48 -180 -30.00000
54 -180 -21.07256
60 -180 -17.92338
66 -180 -19.04293
72 -180 -22.81270
78 -180 -29.39194
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -30.00000
-72 -168 -30.00000
-66 -168 -28.89060
-60 -168 -27.59977
-54 -168 -30.00000
-48 -168 -30.00000
-42 -168 -22.24610
-36 -168 -21.48570
-30 -168 -30.00000
-24 -168 -15.44430
-18 -168 -16.49877
-12 -168 -13.57150
-6 -168 -2.60623
0 -168 0.00000
6 -168 -2.60623
12 -168 -13.57150
18 -168 -16.49877
24 -168 -15.44430
30 -168 -30.00000
36 -168 -21.48570
42 -168 -22.24610
48 -168 -30.00000
54 -168 -30.00000
60 -168 -27.59977
66 -168 -28.89060
72 -168 -30.00000
78 -168 -30.00000
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -30.00000
-24 -156 -20.32612
-18 -156 -22.69714
-12 -156 -12.38734
-6 -156 -2.57304
0 -156 0.00000
6 -156 -2.57304
12 -156 -12.38734
18 -156 -22.69714
24 -156 -20.32612
30 -156 -30.00000
36 -156 -30.00000
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -30.00000
-12 -144 -11.42617
-6 -144 -2.54291
0 -144 0.00000
6 -144 -2.54291
12 -144 -11.42617
18 -144 -30.00000
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -30.00000
-36 -132 -30.00000
-30 -132 -26.13762
-24 -132 -30.00000
-18 -132 -30.00000
-12 -132 -11.20939
-6 -132 -2.53569
0 -132 0.00000
6 -132 -2.53569
12 -132 -11.20939
18 -132 -30.00000
24 -132 -30.00000
30 -132 -26.13762
36 -132 -30.00000
42 -132 -30.00000
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -29.75608
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -30.00000
-24 -120 -25.98008
-18 -120 -29.73474
-12 -120 -11.83567
-6 -120 -2.55611
0 -120 0.00000
6 -120 -2.55611
12 -120 -11.83567
18 -120 -29.73474
24 -120 -25.98008
30 -120 -30.00000
36 -120 -30.00000
42 -120 -30.00000
48 -120 -29.75608
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -30.00000
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -30.00000
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -28.65918
-30 -108 -30.00000
-24 -108 -17.20362
-18 -108 -18.81245
-12 -108 -13.00146
-6 -108 -2.59077
0 -108 0.00000
6 -108 -2.59077
12 -108 -13.00146
18 -108 -18.81245
24 -108 -17.20362
30 -108 -30.00000
36 -108 -28.65918
42 -108 -30.00000
48 -108 -30.00000
54 -108 -30.00000
60 -108 -30.00000
66 -108 -30.00000
72 -108 -30.00000
78 -108 -30.00000
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -30.00000
-72 -96 -24.40934
-66 -96 -20.92965
-60 -96 -19.91586
-54 -96 -23.28808
-48 -96 -30.00000
-42 -96 -19.10906
-36 -96 -18.10443
-30 -96 -30.00000
-24 -96 -14.55236
-18 -96 -15.24591
-12 -96 -13.97945
-6 -96 -2.61674
0 -96 0.00000
6 -96 -2.61674
12 -96 -13.97945
18 -96 -15.24591
24 -96 -14.55236
30 -96 -30.00000
36 -96 -18.10443
42 -96 -19.10906
48 -96 -30.00000
54 -96 -23.28808
60 -96 -19.91586
66 -96 -20.92965
72 -96 -24.40934
78 -96 -30.00000
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -24.40934
-66 -84 -20.92965
-60 -84 -19.91586
-54 -84 -23.28808
-48 -84 -30.00000
-42 -84 -19.10906
-36 -84 -18.10443
-30 -84 -30.00000
-24 -84 -14.55236
-18 -84 -15.24591
-12 -84 -13.97945
-6 -84 -2.61674
0 -84 0.00000
6 -84 -2.61674
12 -84 -13.97945
18 -84 -15.24591
24 -84 -14.55236
30 -84 -30.00000
36 -84 -18.10443
42 -84 -19.10906
48 -84 -30.00000
54 -84 -23.28808
60 -84 -19.91586
66 -84 -20.92965
72 -84 -24.40934
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -30.00000
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -28.65918
-30 -72 -30.00000
-24 -72 -17.20362
-18 -72 -18.81245
-12 -72 -13.00146
-6 -72 -2.59077
0 -72 0.00000
6 -72 -2.59077
12 -72 -13.00146
18 -72 -18.81245
24 -72 -17.20362
30 -72 -30.00000
36 -72 -28.65918
42 -72 -30.00000
48 -72 -30.00000
54 -72 -30.00000
60 -72 -30.00000
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -29.75608
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -30.00000
-24 -60 -25.98008
-18 -60 -29.73474
-12 -60 -11.83567
-6 -60 -2.55611
0 -60 0.00000
6 -60 -2.55611
12 -60 -11.83567
18 -60 -29.73474
24 -60 -25.98008
30 -60 -30.00000
36 -60 -30.00000
42 -60 -30.00000
48 -60 -29.75608
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -30.00000
-30 -48 -26.13762
-24 -48 -30.00000
-18 -48 -30.00000
-12 -48 -11.20939
-6 -48 -2.53569
0 -48 0.00000
6 -48 -2.53569
12 -48 -11.20939
18 -48 -30.00000
24 -48 -30.00000
30 -48 -26.13762
36 -48 -30.00000
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -30.00000
-12 -36 -11.42617
-6 -36 -2.54291
0 -36 0.00000
6 -36 -2.54291
12 -36 -11.42617
18 -36 -30.00000
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -30.00000
-24 -24 -20.32612
-18 -24 -22.69714
-12 -24 -12.38734
-6 -24 -2.57304
0 -24 0.00000
6 -24 -2.57304
12 -24 -12.38734
18 -24 -22.69714
24 -24 -20.32612
30 -24 -30.00000
36 -24 -30.00000
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -30.00000
-72 -12 -30.00000
-66 -12 -28.89060
-60 -12 -27.59977
-54 -12 -30.00000
-48 -12 -30.00000
-42 -12 -22.24610
-36 -12 -21.48570
-30 -12 -30.00000
-24 -12 -15.44430
-18 -12 -16.49877
-12 -12 -13.57150
-6 -12 -2.60623
0 -12 0.00000
6 -12 -2.60623
12 -12 -13.57150
18 -12 -16.49877
24 -12 -15.44430
30 -12 -30.00000
36 -12 -21.48570
42 -12 -22.24610
48 -12 -30.00000
54 -12 -30.00000
60 -12 -27.59977
66 -12 -28.89060
72 -12 -30.00000
78 -12 -30.00000
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.39194
-72 0 -22.81270
-66 0 -19.04293
-60 0 -17.92338
-54 0 -21.07256
-48 0 -30.00000
-42 0 -18.24201
-36 0 -17.08399
-30 0 -30.00000
-24 0 -14.28117
-18 0 -14.84765
-12 0 -14.12819
-6 0 -2.62047
0 0 0.00000
6 0 -2.62047
12 0 -14.12819
18 0 -14.84765
24 0 -14.28117
30 0 -30.00000
36 0 -17.08399
42 0 -18.24201
48 0 -30.00000
54 0 -21.07256
60 0 -17.92338
66 0 -19.04293
72 0 -22.81270
78 0 -29.39194
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -30.00000
-72 12 -30.00000
-66 12 -28.89060
-60 12 -27.59977
-54 12 -30.00000
-48 12 -30.00000
-42 12 -22.24610
-36 12 -21.48570
-30 12 -30.00000
-24 12 -15.44430
-18 12 -16.49877
-12 12 -13.57150
-6 12 -2.60623
0 12 0.00000
6 12 -2.60623
12 12 -13.57150
18 12 -16.49877
24 12 -15.44430
30 12 -30.00000
36 12 -21.48570
42 12 -22.24610
48 12 -30.00000
54 12 -30.00000
60 12 -27.59977
66 12 -28.89060
72 12 -30.00000
78 12 -30.00000
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -30.00000
-30 24 -30.00000
-24 24 -20.32612
-18 24 -22.69714
-12 24 -12.38734
-6 24 -2.57304
0 24 0.00000
6 24 -2.57304
12 24 -12.38734
18 24 -22.69714
24 24 -20.32612
30 24 -30.00000
36 24 -30.00000
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -30.00000
-12 36 -11.42617
-6 36 -2.54291
0 36 0.00000
6 36 -2.54291
12 36 -11.42617
18 36 -30.00000
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -30.00000
-36 48 -30.00000
-30 48 -26.13762
-24 48 -30.00000
-18 48 -30.00000
-12 48 -11.20939
-6 48 -2.53569
0 48 0.00000
6 48 -2.53569
12 48 -11.20939
18 48 -30.00000
24 48 -30.00000
30 48 -26.13762
36 48 -30.00000
42 48 -30.00000
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -29.75608
-42 60 -30.00000
-36 60 -30.00000
-30 60 -30.00000
-24 60 -25.98008
-18 60 -29.73474
-12 60 -11.83567
-6 60 -2.55611
0 60 0.00000
6 60 -2.55611
12 60 -11.83567
18 60 -29.73474
24 60 -25.98008
30 60 -30.00000
36 60 -30.00000
42 60 -30.00000
48 60 -29.75608
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -30.00000
-84 72 -30.00000
-78 72 -30.00000
-72 72 -30.00000
-66 72 -30.00000
-60 72 -30.00000
-54 72 -30.00000
-48 72 -30.00000
-42 72 -30.00000
-36 72 -28.65918
-30 72 -30.00000
-24 72 -17.20362
-18 72 -18.81245
-12 72 -13.00146
-6 72 -2.59077
0 72 0.00000
6 72 -2.59077
12 72 -13.00146
18 72 -18.81245
24 72 -17.20362
30 72 -30.00000
36 72 -28.65918
42 72 -30.00000
48 72 -30.00000
54 72 -30.00000
60 72 -30.00000
66 72 -30.00000
72 72 -30.00000
78 72 -30.00000
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -30.00000
-72 84 -24.40934
-66 84 -20.92965
-60 84 -19.91586
-54 84 -23.28808
-48 84 -30.00000
-42 84 -19.10906
-36 84 -18.10443
-30 84 -30.00000
-24 84 -14.55236
-18 84 -15.24591
-12 84 -13.97945
-6 84 -2.61674
0 84 0.00000
6 84 -2.61674
12 84 -13.97945
18 84 -15.24591
24 84 -14.55236
30 84 -30.00000
36 84 -18.10443
42 84 -19.10906
48 84 -30.00000
54 84 -23.28808
60 84 -19.91586
66 84 -20.92965
72 84 -24.40934
78 84 -30.00000
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -24.40934
-66 96 -20.92965
-60 96 -19.91586
-54 96 -23.28808
-48 96 -30.00000
-42 96 -19.10906
-36 96 -18.10443
-30 96 -30.00000
-24 96 -14.55236
-18 96 -15.24591
-12 96 -13.97945
-6 96 -2.61674
0 96 0.00000
6 96 -2.61674
12 96 -13.97945
18 96 -15.24591
24 96 -14.55236
30 96 -30.00000
36 96 -18.10443
42 96 -19.10906
48 96 -30.00000
54 96 -23.28808
60 96 -19.91586
66 96 -20.92965
72 96 -24.40934
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -30.00000
-54 108 -30.00000
-48 108 -30.00000
-42 108 -30.00000
-36 108 -28.65918
-30 108 -30.00000
-24 108 -17.20362
-18 108 -18.81245
-12 108 -13.00146
-6 108 -2.59077
0 108 0.00000
6 108 -2.59077
12 108 -13.00146
18 108 -18.81245
24 108 -17.20362
30 108 -30.00000
36 108 -28.65918
42 108 -30.00000
48 108 -30.00000
54 108 -30.00000
60 108 -30.00000
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -29.75608
-42 120 -30.00000
-36 120 -30.00000
-30 120 -30.00000
-24 120 -25.98008
-18 120 -29.73474
-12 120 -11.83567
-6 120 -2.55611
0 120 0.00000
6 120 -2.55611
12 120 -11.83567
18 120 -29.73474
24 120 -25.98008
30 120 -30.00000
36 120 -30.00000
42 120 -30.00000
48 120 -29.75608
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -30.00000
-30 132 -26.13762
-24 132 -30.00000
-18 132 -30.00000
-12 132 -11.20939
-6 132 -2.53569
0 132 0.00000
6 132 -2.53569
12 132 -11.20939
18 132 -30.00000
24 132 -30.00000
30 132 -26.13762
36 132 -30.00000
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -30.00000
-12 144 -11.42617
-6 144 -2.54291
0 144 0.00000
6 144 -2.54291
12 144 -11.42617
18 144 -30.00000
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -30.00000
-30 156 -30.00000
-24 156 -20.32612
-18 156 -22.69714
-12 156 -12.38734
-6 156 -2.57304
0 156 0.00000
6 156 -2.57304
12 156 -12.38734
18 156 -22.69714
24 156 -20.32612
30 156 -30.00000
36 156 -30.00000
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -30.00000
-72 168 -30.00000
-66 168 -28.89060
-60 168 -27.59977
-54 168 -30.00000
-48 168 -30.00000
-42 168 -22.24610
-36 168 -21.48570
-30 168 -30.00000
-24 168 -15.44430
-18 168 -16.49877
-12 168 -13.57150
-6 168 -2.60623
0 168 0.00000
6 168 -2.60623
12 168 -13.57150
18 168 -16.49877
24 168 -15.44430
30 168 -30.00000
36 168 -21.48570
42 168 -22.24610
48 168 -30.00000
54 168 -30.00000
60 168 -27.59977
66 168 -28.89060
72 168 -30.00000
78 168 -30.00000
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.39194
-72 180 -22.81270
-66 180 -19.04293
-60 180 -17.92338
-54 180 -21.07256
-48 180 -30.00000
-42 180 -18.24201
-36 180 -17.08399
-30 180 -30.00000
-24 180 -14.28117
-18 180 -14.84765
-12 180 -14.12819
-6 180 -2.62047
0 180 0.00000
6 180 -2.62047
12 180 -14.12819
18 180 -14.84765
24 180 -14.28117
30 180 -30.00000
36 180 -17.08399
42 180 -18.24201
48 180 -30.00000
54 180 -21.07256
60 180 -17.92338
66 180 -19.04293
72 180 -22.81270
78 180 -29.39194
84 180 -30.00000
90 180 -30.00000


==> shape_3.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.30981
-72 -180 -22.39535
-66 -180 -17.69295
-60 -180 -14.39457
-54 -180 -12.25572
-48 -180 -11.32223
-42 -180 -11.98427
-36 -180 -15.68975
-30 -180 -30.00000
-24 -180 -12.69579
-18 -180 -6.03082
-12 -180 -2.47354
-6 -180 -0.59461
0 -180 0.00000
6 -180 -0.59461
12 -180 -2.47354
18 -180 -6.03082
24 -180 -12.69579
30 -180 -30.00000
36 -180 -15.68975
42 -180 -11.98427
48 -180 -11.32223
54 -180 -12.25572
60 -180 -14.39457
66 -180 -17.69295
72 -180 -22.39535
78 -180 -29.30981
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -30.00000
-72 -168 -30.00000
-66 -168 -29.53658
-60 -168 -26.66605
-54 -168 -25.34674
-48 -168 -26.41401
-42 -168 -30.00000
-36 -168 -30.00000
-30 -168 -30.00000
-24 -168 -19.77467
-18 -168 -9.87516
-12 -168 -4.13406
-6 -168 -1.00309
0 -168 0.00000
6 -168 -1.00309
12 -168 -4.13406
18 -168 -9.87516
24 -168 -19.77467
30 -168 -30.00000
36 -168 -30.00000
42 -168 -30.00000
48 -168 -26.41401
54 -168 -25.34674
60 -168 -26.66605
66 -168 -29.53658
72 -168 -30.00000
78 -168 -30.00000
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -29.35765
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -30.00000
-24 -156 -23.38242
-18 -156 -30.00000
-12 -156 -9.97369
-6 -156 -2.20925
0 -156 0.00000
6 -156 -2.20925
12 -156 -9.97369
18 -156 -30.00000
24 -156 -23.38242
30 -156 -30.00000
36 -156 -30.00000
42 -156 -30.00000
48 -156 -29.35765
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -16.86333
-12 -144 -30.00000
-6 -144 -4.15052
0 -144 0.00000
6 -144 -4.15052
12 -144 -30.00000
18 -144 -16.86333
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -30.00000
-36 -132 -30.00000
-30 -132 -30.00000
-24 -132 -22.05268
-18 -132 -23.68508
-12 -132 -16.17252
-6 -132 -6.70139
0 -132 0.00000
6 -132 -6.70139
12 -132 -16.17252
18 -132 -23.68508
24 -132 -22.05268
30 -132 -30.00000
36 -132 -30.00000
42 -132 -30.00000
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -23.80778
-24 -120 -26.18535
-18 -120 -24.98469
-12 -120 -13.73776
-6 -120 -9.61809
0 -120 0.00000
6 -120 -9.61809
12 -120 -13.73776
18 -120 -24.98469
24 -120 -26.18535
30 -120 -23.80778
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -29.89374
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -28.39951
-54 -108 -30.00000
-48 -108 -27.25471
-42 -108 -30.00000
-36 -108 -23.69691
-30 -108 -26.82617
-24 -108 -30.00000
-18 -108 -18.53936
-12 -108 -14.29948
-6 -108 -12.41607
0 -108 0.00000
6 -108 -12.41607
12 -108 -14.29948
18 -108 -18.53936
24 -108 -30.00000
30 -108 -26.82617
36 -108 -23.69691
42 -108 -30.00000
48 -108 -27.25471
54 -108 -30.00000
60 -108 -28.39951
66 -108 -30.00000
72 -108 -30.00000
78 -108 -29.89374
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -28.63130
-72 -96 -24.78048
-66 -96 -27.02533
-60 -96 -30.00000
-54 -96 -24.22666
-48 -96 -30.00000
-42 -96 -24.49363
-36 -96 -23.69822
-30 -96 -30.00000
-24 -96 -23.05552
-18 -96 -17.54639
-12 -96 -15.24820
-6 -96 -14.25091
0 -96 0.00000
6 -96 -14.25091
12 -96 -15.24820
18 -96 -17.54639
24 -96 -23.05552
30 -96 -30.00000
36 -96 -23.69822
42 -96 -24.49363
48 -96 -30.00000
54 -96 -24.22666
60 -96 -30.00000
66 -96 -27.02533
72 -96 -24.78048
78 -96 -28.63130
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -28.63130
-72 -84 -24.78048
-66 -84 -27.02533
-60 -84 -30.00000
-54 -84 -24.22666
-48 -84 -30.00000
-42 -84 -24.49363
-36 -84 -23.69822
-30 -84 -30.00000
-24 -84 -23.05552
-18 -84 -17.54639
-12 -84 -15.24820
-6 -84 -14.25091
0 -84 0.00000
6 -84 -14.25091
12 -84 -15.24820
18 -84 -17.54639
24 -84 -23.05552
30 -84 -30.00000
36 -84 -23.69822
42 -84 -24.49363
48 -84 -30.00000
54 -84 -24.22666
60 -84 -30.00000
66 -84 -27.02533
72 -84 -24.78048
78 -84 -28.63130
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -29.89374
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -28.39951
-54 -72 -30.00000
-48 -72 -27.25471
-42 -72 -30.00000
-36 -72 -23.69691
-30 -72 -26.82617
-24 -72 -30.00000
-18 -72 -18.53936
-12 -72 -14.29948
-6 -72 -12.41607
0 -72 0.00000
6 -72 -12.41607
12 -72 -14.29948
18 -72 -18.53936
24 -72 -30.00000
30 -72 -26.82617
36 -72 -23.69691
42 -72 -30.00000
48 -72 -27.25471
54 -72 -30.00000
60 -72 -28.39951
66 -72 -30.00000
72 -72 -30.00000
78 -72 -29.89374
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -23.80778
-24 -60 -26.18535
-18 -60 -24.98469
-12 -60 -13.73776
-6 -60 -9.61809
0 -60 0.00000
6 -60 -9.61809
12 -60 -13.73776
18 -60 -24.98469
24 -60 -26.18535
30 -60 -23.80778
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -30.00000
-30 -48 -30.00000
-24 -48 -22.05268
-18 -48 -23.68508
-12 -48 -16.17252
-6 -48 -6.70139
0 -48 0.00000
6 -48 -6.70139
12 -48 -16.17252
18 -48 -23.68508
24 -48 -22.05268
30 -48 -30.00000
36 -48 -30.00000
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -16.86333
-12 -36 -30.00000
-6 -36 -4.15052
0 -36 0.00000
6 -36 -4.15052
12 -36 -30.00000
18 -36 -16.86333
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -29.35765
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -30.00000
-24 -24 -23.38242
-18 -24 -30.00000
-12 -24 -9.97369
-6 -24 -2.20925
0 -24 0.00000
6 -24 -2.20925
12 -24 -9.97369
18 -24 -30.00000
24 -24 -23.38242
30 -24 -30.00000
36 -24 -30.00000
42 -24 -30.00000
48 -24 -29.35765
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -30.00000
-72 -12 -30.00000
-66 -12 -29.53658
-60 -12 -26.66605
-54 -12 -25.34674
-48 -12 -26.41401
-42 -12 -30.00000
-36 -12 -30.00000
-30 -12 -30.00000
-24 -12 -19.77467
-18 -12 -9.87516
-12 -12 -4.13406
-6 -12 -1.00309
0 -12 0.00000
6 -12 -1.00309
12 -12 -4.13406
18 -12 -9.87516
24 -12 -19.77467
30 -12 -30.00000
36 -12 -30.00000
42 -12 -30.00000
48 -12 -26.41401
54 -12 -25.34674
60 -12 -26.66605
66 -12 -29.53658
72 -12 -30.00000
78 -12 -30.00000
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.30981
-72 0 -22.39535
-66 0 -17.69295
-60 0 -14.39457
-54 0 -12.25572
-48 0 -11.32223
-42 0 -11.98427
-36 0 -15.68975
-30 0 -30.00000
-24 0 -12.69579
-18 0 -6.03082
-12 0 -2.47354
-6 0 -0.59461
0 0 0.00000
6 0 -0.59461
12 0 -2.47354
18 0 -6.03082
24 0 -12.69579
30 0 -30.00000
36 0 -15.68975
42 0 -11.98427
48 0 -11.32223
54 0 -12.25572
60 0 -14.39457
66 0 -17.69295
72 0 -22.39535
78 0 -29.30981
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -30.00000
-72 12 -30.00000
-66 12 -29.53658
-60 12 -26.66605
-54 12 -25.34674
-48 12 -26.41401
-42 12 -30.00000
-36 12 -30.00000
-30 12 -30.00000
-24 12 -19.77467
-18 12 -9.87516
-12 12 -4.13406
-6 12 -1.00309
0 12 0.00000
6 12 -1.00309
12 12 -4.13406
18 12 -9.87516
24 12 -19.77467
30 12 -30.00000
36 12 -30.00000
42 12 -30.00000
48 12 -26.41401
54 12 -25.34674
60 12 -26.66605
66 12 -29.53658
72 12 -30.00000
78 12 -30.00000
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -29.35765
-42 24 -30.00000
-36 24 -30.00000
-30 24 -30.00000
-24 24 -23.38242
-18 24 -30.00000
-12 24 -9.97369
-6 24 -2.20925
0 24 0.00000
6 24 -2.20925
12 24 -9.97369
18 24 -30.00000
24 24 -23.38242
30 24 -30.00000
36 24 -30.00000
42 24 -30.00000
48 24 -29.35765
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -16.86333
-12 36 -30.00000
-6 36 -4.15052
0 36 0.00000
6 36 -4.15052
12 36 -30.00000
18 36 -16.86333
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -30.00000
-36 48 -30.00000
-30 48 -30.00000
-24 48 -22.05268
-18 48 -23.68508
-12 48 -16.17252
-6 48 -6.70139
0 48 0.00000
6 48 -6.70139
12 48 -16.17252
18 48 -23.68508
24 48 -22.05268
30 48 -30.00000
36 48 -30.00000
42 48 -30.00000
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -23.80778
-24 60 -26.18535
-18 60 -24.98469
-12 60 -13.73776
-6 60 -9.61809
0 60 0.00000
6 60 -9.61809
12 60 -13.73776
18 60 -24.98469
24 60 -26.18535
30 60 -23.80778
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -30.00000
-84 72 -30.00000
-78 72 -29.89374
-72 72 -30.00000
-66 72 -30.00000
-60 72 -28.39951
-54 72 -30.00000
-48 72 -27.25471
-42 72 -30.00000
-36 72 -23.69691
-30 72 -26.82617
-24 72 -30.00000
-18 72 -18.53936
-12 72 -14.29948
-6 72 -12.41607
0 72 0.00000
6 72 -12.41607
12 72 -14.29948
18 72 -18.53936
24 72 -30.00000
30 72 -26.82617
36 72 -23.69691
42 72 -30.00000
48 72 -27.25471
54 72 -30.00000
60 72 -28.39951
66 72 -30.00000
72 72 -30.00000
78 72 -29.89374
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -28.63130
-72 84 -24.78048
-66 84 -27.02533
-60 84 -30.00000
-54 84 -24.22666
-48 84 -30.00000
-42 84 -24.49363
-36 84 -23.69822
-30 84 -30.00000
-24 84 -23.05552
-18 84 -17.54639
-12 84 -15.24820
-6 84 -14.25091
0 84 0.00000
6 84 -14.25091
12 84 -15.24820
18 84 -17.54639
24 84 -23.05552
30 84 -30.00000
36 84 -23.69822
42 84 -24.49363
48 84 -30.00000
54 84 -24.22666
60 84 -30.00000
66 84 -27.02533
72 84 -24.78048
78 84 -28.63130
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -28.63130
-72 96 -24.78048
-66 96 -27.02533
-60 96 -30.00000
-54 96 -24.22666
-48 96 -30.00000
-42 96 -24.49363
-36 96 -23.69822
-30 96 -30.00000
-24 96 -23.05552
-18 96 -17.54639
-12 96 -15.24820
-6 96 -14.25091
0 96 0.00000
6 96 -14.25091
12 96 -15.24820
18 96 -17.54639
24 96 -23.05552
30 96 -30.00000
36 96 -23.69822
42 96 -24.49363
48 96 -30.00000
54 96 -24.22666
60 96 -30.00000
66 96 -27.02533
72 96 -24.78048
78 96 -28.63130
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -29.89374
-72 108 -30.00000
-66 108 -30.00000
-60 108 -28.39951
-54 108 -30.00000
-48 108 -27.25471
-42 108 -30.00000
-36 108 -23.69691
-30 108 -26.82617
-24 108 -30.00000
-18 108 -18.53936
-12 108 -14.29948
-6 108 -12.41607
0 108 0.00000
6 108 -12.41607
12 108 -14.29948
18 108 -18.53936
24 108 -30.00000
30 108 -26.82617
36 108 -23.69691
42 108 -30.00000
48 108 -27.25471
54 108 -30.00000
60 108 -28.39951
66 108 -30.00000
72 108 -30.00000
78 108 -29.89374
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -23.80778
-24 120 -26.18535
-18 120 -24.98469
-12 120 -13.73776
-6 120 -9.61809
0 120 0.00000
6 120 -9.61809
12 120 -13.73776
18 120 -24.98469
24 120 -26.18535
30 120 -23.80778
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -30.00000
-30 132 -30.00000
-24 132 -22.05268
-18 132 -23.68508
-12 132 -16.17252
-6 132 -6.70139
0 132 0.00000
6 132 -6.70139
12 132 -16.17252
18 132 -23.68508
24 132 -22.05268
30 132 -30.00000
36 132 -30.00000
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -16.86333
-12 144 -30.00000
-6 144 -4.15052
0 144 0.00000
6 144 -4.15052
12 144 -30.00000
18 144 -16.86333
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -29.35765
-42 156 -30.00000
-36 156 -30.00000
-30 156 -30.00000
-24 156 -23.38242
-18 156 -30.00000
-12 156 -9.97369
-6 156 -2.20925
0 156 0.00000
6 156 -2.20925
12 156 -9.97369
18 156 -30.00000
24 156 -23.38242
30 156 -30.00000
36 156 -30.00000
42 156 -30.00000
48 156 -29.35765
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -30.00000
-72 168 -30.00000
-66 168 -29.53658
-60 168 -26.66605
-54 168 -25.34674
-48 168 -26.41401
-42 168 -30.00000
-36 168 -30.00000
-30 168 -30.00000
-24 168 -19.77467
-18 168 -9.87516
-12 168 -4.13406
-6 168 -1.00309
0 168 0.00000
6 168 -1.00309
12 168 -4.13406
18 168 -9.87516
24 168 -19.77467
30 168 -30.00000
36 168 -30.00000
42 168 -30.00000
48 168 -26.41401
54 168 -25.34674
60 168 -26.66605
66 168 -29.53658
72 168 -30.00000
78 168 -30.00000
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.30981
-72 180 -22.39535
-66 180 -17.69295
-60 180 -14.39457
-54 180 -12.25572
-48 180 -11.32223
-42 180 -11.98427
-36 180 -15.68975
-30 180 -30.00000
-24 180 -12.69579
-18 180 -6.03082
-12 180 -2.47354
-6 180 -0.59461
0 180 0.00000
6 180 -0.59461
12 180 -2.47354
18 180 -6.03082
24 180 -12.69579
30 180 -30.00000
36 180 -15.68975
42 180 -11.98427
48 180 -11.32223
54 180 -12.25572
60 180 -14.39457
66 180 -17.69295
72 180 -22.39535
78 180 -29.30981
84 180 -30.00000
90 180 -30.00000


==> shape_4.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.69846
-72 -180 -24.39327
-66 -180 -24.11652
-60 -180 -23.43153
-54 -180 -19.55958
-48 -180 -27.56016
-42 -180 -27.85059
-36 -180 -20.65014
-30 -180 -20.85219
-24 -180 -18.81751
-18 -180 -20.73578
-12 -180 -10.78667
-6 -180 -9.39911
0 -180 0.00000
6 -180 -9.39911
12 -180 -10.78667
18 -180 -20.73578
24 -180 -18.81751
30 -180 -20.85219
36 -180 -20.65014
42 -180 -27.85059
48 -180 -27.56016
54 -180 -19.55958
60 -180 -23.43153
66 -180 -24.11652
72 -180 -24.39327
78 -180 -29.69846
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -30.00000
-72 -168 -30.00000
-66 -168 -30.00000
-60 -168 -30.00000
-54 -168 -30.00000
-48 -168 -30.00000
-42 -168 -30.00000
-36 -168 -30.00000
-30 -168 -26.18157
-24 -168 -27.77162
-18 -168 -19.12955
-12 -168 -12.21912
-6 -168 -11.24199
0 -168 0.00000
6 -168 -11.24199
12 -168 -12.21912
18 -168 -19.12955
24 -168 -27.77162
30 -168 -26.18157
36 -168 -30.00000
42 -168 -30.00000
48 -168 -30.00000
54 -168 -30.00000
60 -168 -30.00000
66 -168 -30.00000
72 -168 -30.00000
78 -168 -30.00000
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -30.00000
-24 -156 -30.00000
-18 -156 -23.44250
-12 -156 -16.19914
-6 -156 -14.29827
0 -156 0.00000
6 -156 -14.29827
12 -156 -16.19914
18 -156 -23.44250
24 -156 -30.00000
30 -156 -30.00000
36 -156 -30.00000
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -30.00000
-12 -144 -23.70993
-6 -144 -20.56926
0 -144 0.00000
6 -144 -20.56926
12 -144 -23.70993
18 -144 -30.00000
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -30.00000
-36 -132 -30.00000
-30 -132 -30.00000
-24 -132 -30.00000
-18 -132 -30.00000
-12 -132 -28.51169
-6 -132 -26.47826
0 -132 0.00000
6 -132 -26.47826
12 -132 -28.51169
18 -132 -30.00000
24 -132 -30.00000
30 -132 -30.00000
36 -132 -30.00000
42 -132 -30.00000
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -30.00000
-24 -120 -30.00000
-18 -120 -29.69515
-12 -120 -19.43716
-6 -120 -16.79313
0 -120 0.00000
6 -120 -16.79313
12 -120 -19.43716
18 -120 -29.69515
24 -120 -30.00000
30 -120 -30.00000
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -30.00000
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -30.00000
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -30.00000
-30 -108 -28.15915
-24 -108 -30.00000
-18 -108 -20.34172
-12 -108 -13.84380
-6 -108 -12.53953
0 -108 0.00000
6 -108 -12.53953
12 -108 -13.84380
18 -108 -20.34172
24 -108 -30.00000
30 -108 -28.15915
36 -108 -30.00000
42 -108 -30.00000
48 -108 -30.00000
54 -108 -30.00000
60 -108 -30.00000
66 -108 -30.00000
72 -108 -30.00000
78 -108 -30.00000
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -30.00000
-72 -96 -28.63372
-66 -96 -25.73568
-60 -96 -29.75882
-54 -96 -28.12501
-48 -96 -30.00000
-42 -96 -28.91129
-36 -96 -23.16281
-30 -96 -22.18257
-24 -96 -21.01124
-18 -96 -19.30500
-12 -96 -11.21570
-6 -96 -10.23611
0 -96 0.00000
6 -96 -10.23611
12 -96 -11.21570
18 -96 -19.30500
24 -96 -21.01124
30 -96 -22.18257
36 -96 -23.16281
42 -96 -28.91129
48 -96 -30.00000
54 -96 -28.12501
60 -96 -29.75882
66 -96 -25.73568
72 -96 -28.63372
78 -96 -30.00000
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -30.00000
-66 -84 -30.00000
-60 -84 -26.26616
-54 -84 -27.09158
-48 -84 -27.09063
-42 -84 -29.19326
-36 -84 -25.18740
-30 -84 -21.43662
-24 -84 -20.66416
-18 -84 -23.72128
-12 -84 -10.97648
-6 -84 -8.64089
0 -84 0.00000
6 -84 -8.64089
12 -84 -10.97648
18 -84 -23.72128
24 -84 -20.66416
30 -84 -21.43662
36 -84 -25.18740
42 -84 -29.19326
48 -84 -27.09063
54 -84 -27.09158
60 -84 -26.26616
66 -84 -30.00000
72 -84 -30.00000
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -30.00000
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -29.57821
-30 -72 -30.00000
-24 -72 -30.00000
-18 -72 -25.34006
-12 -72 -14.14296
-6 -72 -7.19850
0 -72 0.00000
6 -72 -7.19850
12 -72 -14.14296
18 -72 -25.34006
24 -72 -30.00000
30 -72 -30.00000
36 -72 -29.57821
42 -72 -30.00000
48 -72 -30.00000
54 -72 -30.00000
60 -72 -30.00000
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -30.00000
-24 -60 -30.00000
-18 -60 -25.67841
-12 -60 -28.68664
-6 -60 -5.98289
0 -60 0.00000
6 -60 -5.98289
12 -60 -28.68664
18 -60 -25.67841
24 -60 -30.00000
30 -60 -30.00000
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -30.00000
-30 -48 -30.00000
-24 -48 -30.00000
-18 -48 -30.00000
-12 -48 -20.59736
-6 -48 -5.36956
0 -48 0.00000
6 -48 -5.36956
12 -48 -20.59736
18 -48 -30.00000
24 -48 -30.00000
30 -48 -30.00000
36 -48 -30.00000
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -30.00000
-12 -36 -25.90531
-6 -36 -5.58048
0 -36 0.00000
6 -36 -5.58048
12 -36 -25.90531
18 -36 -30.00000
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -30.00000
-24 -24 -30.00000
-18 -24 -23.33782
-12 -24 -18.48442
-6 -24 -6.53916
0 -24 0.00000
6 -24 -6.53916
12 -24 -18.48442
18 -24 -23.33782
24 -24 -30.00000
30 -24 -30.00000
36 -24 -30.00000
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -30.00000
-72 -12 -30.00000
-66 -12 -30.00000
-60 -12 -30.00000
-54 -12 -30.00000
-48 -12 -30.00000
-42 -12 -30.00000
-36 -12 -30.00000
-30 -12 -24.15606
-24 -12 -28.23610
-18 -12 -27.40970
-12 -12 -11.96226
-6 -12 -7.90964
0 -12 0.00000
6 -12 -7.90964
12 -12 -11.96226
18 -12 -27.40970
24 -12 -28.23610
30 -12 -24.15606
36 -12 -30.00000
42 -12 -30.00000
48 -12 -30.00000
54 -12 -30.00000
60 -12 -30.00000
66 -12 -30.00000
72 -12 -30.00000
78 -12 -30.00000
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.69846
-72 0 -24.39327
-66 0 -24.11652
-60 0 -23.43153
-54 0 -19.55958
-48 0 -27.56016
-42 0 -27.85059
-36 0 -20.65014
-30 0 -20.85219
-24 0 -18.81751
-18 0 -20.73578
-12 0 -10.78667
-6 0 -9.39911
0 0 0.00000
6 0 -9.39911
12 0 -10.78667
18 0 -20.73578
24 0 -18.81751
30 0 -20.85219
36 0 -20.65014
42 0 -27.85059
48 0 -27.56016
54 0 -19.55958
60 0 -23.43153
66 0 -24.11652
72 0 -24.39327
78 0 -29.69846
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -30.00000
-72 12 -30.00000
-66 12 -30.00000
-60 12 -30.00000
-54 12 -30.00000
-48 12 -30.00000
-42 12 -30.00000
-36 12 -30.00000
-30 12 -26.18157
-24 12 -27.77162
-18 12 -19.12955
-12 12 -12.21912
-6 12 -11.24199
0 12 0.00000
6 12 -11.24199
12 12 -12.21912
18 12 -19.12955
24 12 -27.77162
30 12 -26.18157
36 12 -30.00000
42 12 -30.00000
48 12 -30.00000
54 12 -30.00000
60 12 -30.00000
66 12 -30.00000
72 12 -30.00000
78 12 -30.00000
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -30.00000
-30 24 -30.00000
-24 24 -30.00000
-18 24 -23.44250
-12 24 -16.19914
-6 24 -14.29827
0 24 0.00000
6 24 -14.29827
12 24 -16.19914
18 24 -23.44250
24 24 -30.00000
30 24 -30.00000
36 24 -30.00000
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -30.00000
-12 36 -23.70993
-6 36 -20.56926
0 36 0.00000
6 36 -20.56926
12 36 -23.70993
18 36 -30.00000
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -30.00000
-36 48 -30.00000
-30 48 -30.00000
-24 48 -30.00000
-18 48 -30.00000
-12 48 -28.51169
-6 48 -26.47826
0 48 0.00000
6 48 -26.47826
12 48 -28.51169
18 48 -30.00000
24 48 -30.00000
30 48 -30.00000
36 48 -30.00000
42 48 -30.00000
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -30.00000
-24 60 -30.00000
-18 60 -29.69515
-12 60 -19.43716
-6 60 -16.79313
0 60 0.00000
6 60 -16.79313
12 60 -19.43716
18 60 -29.69515
24 60 -30.00000
30 60 -30.00000
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -30.00000
-84 72 -30.00000
-78 72 -30.00000
-72 72 -30.00000
-66 72 -30.00000
-60 72 -30.00000
-54 72 -30.00000
-48 72 -30.00000
-42 72 -30.00000
-36 72 -30.00000
-30 72 -28.15915
-24 72 -30.00000
-18 72 -20.34172
-12 72 -13.84380
-6 72 -12.53953
0 72 0.00000
6 72 -12.53953
12 72 -13.84380
18 72 -20.34172
24 72 -30.00000
30 72 -28.15915
36 72 -30.00000
42 72 -30.00000
48 72 -30.00000
54 72 -30.00000
60 72 -30.00000
66 72 -30.00000
72 72 -30.00000
78 72 -30.00000
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -30.00000
-72 84 -28.63372
-66 84 -25.73568
-60 84 -29.75882
-54 84 -28.12501
-48 84 -30.00000
-42 84 -28.91129
-36 84 -23.16281
-30 84 -22.18257
-24 84 -21.01124
-18 84 -19.30500
-12 84 -11.21570
-6 84 -10.23611
0 84 0.00000
6 84 -10.23611
12 84 -11.21570
18 84 -19.30500
24 84 -21.01124
30 84 -22.18257
36 84 -23.16281
42 84 -28.91129
48 84 -30.00000
54 84 -28.12501
60 84 -29.75882
66 84 -25.73568
72 84 -28.63372
78 84 -30.00000
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -30.00000
-66 96 -30.00000
-60 96 -26.26616
-54 96 -27.09158
-48 96 -27.09063
-42 96 -29.19326
-36 96 -25.18740
-30 96 -21.43662
-24 96 -20.66416
-18 96 -23.72128
-12 96 -10.97648
-6 96 -8.64089
0 96 0.00000
6 96 -8.64089
12 96 -10.97648
18 96 -23.72128
24 96 -20.66416
30 96 -21.43662
36 96 -25.18740
42 96 -29.19326
48 96 -27.09063
54 96 -27.09158
60 96 -26.26616
66 96 -30.00000
72 96 -30.00000
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -30.00000
-54 108 -30.00000
-48 108 -30.00000
-42 108 -30.00000
-36 108 -29.57821
-30 108 -30.00000
-24 108 -30.00000
-18 108 -25.34006
-12 108 -14.14296
-6 108 -7.19850
0 108 0.00000
6 108 -7.19850
12 108 -14.14296
18 108 -25.34006
24 108 -30.00000
30 108 -30.00000
36 108 -29.57821
42 108 -30.00000
48 108 -30.00000
54 108 -30.00000
60 108 -30.00000
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -30.00000
-24 120 -30.00000
-18 120 -25.67841
-12 120 -28.68664
-6 120 -5.98289
0 120 0.00000
6 120 -5.98289
12 120 -28.68664
18 120 -25.67841
24 120 -30.00000
30 120 -30.00000
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -30.00000
-30 132 -30.00000
-24 132 -30.00000
-18 132 -30.00000
-12 132 -20.59736
-6 132 -5.36956
0 132 0.00000
6 132 -5.36956
12 132 -20.59736
18 132 -30.00000
24 132 -30.00000
30 132 -30.00000
36 132 -30.00000
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -30.00000
-12 144 -25.90531
-6 144 -5.58048
0 144 0.00000
6 144 -5.58048
12 144 -25.90531
18 144 -30.00000
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -30.00000
-30 156 -30.00000
-24 156 -30.00000
-18 156 -23.33782
-12 156 -18.48442
-6 156 -6.53916
0 156 0.00000
6 156 -6.53916
12 156 -18.48442
18 156 -23.33782
24 156 -30.00000
30 156 -30.00000
36 156 -30.00000
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -30.00000
-72 168 -30.00000
-66 168 -30.00000
-60 168 -30.00000
-54 168 -30.00000
-48 168 -30.00000
-42 168 -30.00000
-36 168 -30.00000
-30 168 -24.15606
-24 168 -28.23610
-18 168 -27.40970
-12 168 -11.96226
-6 168 -7.90964
0 168 0.00000
6 168 -7.90964
12 168 -11.96226
18 168 -27.40970
24 168 -28.23610
30 168 -24.15606
36 168 -30.00000
42 168 -30.00000
48 168 -30.00000
54 168 -30.00000
60 168 -30.00000
66 168 -30.00000
72 168 -30.00000
78 168 -30.00000
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.69846
-72 180 -24.39327
-66 180 -24.11652
-60 180 -23.43153
-54 180 -19.55958
-48 180 -27.56016
-42 180 -27.85059
-36 180 -20.65014
-30 180 -20.85219
-24 180 -18.81751
-18 180 -20.73578
-12 180 -10.78667
-6 180 -9.39911
0 180 0.00000
6 180 -9.39911
12 180 -10.78667
18 180 -20.73578
24 180 -18.81751
30 180 -20.85219
36 180 -20.65014
42 180 -27.85059
48 180 -27.56016
54 180 -19.55958
60 180 -23.43153
66 180 -24.11652
72 180 -24.39327
78 180 -29.69846
84 180 -30.00000
90 180 -30.00000


==> shape_5.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.92891
-72 -180 -25.82678
-66 -180 -30.00000
-60 -180 -20.08079
-54 -180 -16.06518
-48 -180 -30.00000
-42 -180 -15.05962
-36 -180 -30.00000
-30 -180 -30.00000
-24 -180 -30.00000
-18 -180 -9.84028
-12 -180 -8.18882
-6 -180 -16.91291
0 -180 0.00000
6 -180 -16.91291
12 -180 -8.18882
18 -180 -9.84028
24 -180 -30.00000
30 -180 -30.00000
36 -180 -30.00000
42 -180 -15.05962
48 -180 -30.00000
54 -180 -16.06518
60 -180 -20.08079
66 -180 -30.00000
72 -180 -25.82678
78 -180 -29.92891
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -30.00000
-72 -168 -30.00000
-66 -168 -30.00000
-60 -168 -30.00000
-54 -168 -30.00000
-48 -168 -30.00000
-42 -168 -30.00000
-36 -168 -30.00000
-30 -168 -30.00000
-24 -168 -26.19534
-18 -168 -13.77767
-12 -168 -9.01192
-6 -168 -17.96137
0 -168 0.00000
6 -168 -17.96137
12 -168 -9.01192
18 -168 -13.77767
24 -168 -26.19534
30 -168 -30.00000
36 -168 -30.00000
42 -168 -30.00000
48 -168 -30.00000
54 -168 -30.00000
60 -168 -30.00000
66 -168 -30.00000
72 -168 -30.00000
78 -168 -30.00000
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -30.00000
-24 -156 -30.00000
-18 -156 -30.00000
-12 -156 -12.48140
-6 -156 -18.72879
0 -156 0.00000
6 -156 -18.72879
12 -156 -12.48140
18 -156 -30.00000
24 -156 -30.00000
30 -156 -30.00000
36 -156 -30.00000
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -30.00000
-12 -144 -21.34990
-6 -144 -16.09138
0 -144 0.00000
6 -144 -16.09138
12 -144 -21.34990
18 -144 -30.00000
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -30.00000
-36 -132 -30.00000
-30 -132 -30.00000
-24 -132 -30.00000
-18 -132 -28.39096
-12 -132 -30.00000
-6 -132 -13.93069
0 -132 0.00000
6 -132 -13.93069
12 -132 -30.00000
18 -132 -28.39096
24 -132 -30.00000
30 -132 -30.00000
36 -132 -30.00000
42 -132 -30.00000
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -30.00000
-24 -120 -30.00000
-18 -120 -24.29262
-12 -120 -24.15957
-6 -120 -13.40610
0 -120 0.00000
6 -120 -13.40610
12 -120 -24.15957
18 -120 -24.29262
24 -120 -30.00000
30 -120 -30.00000
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -30.00000
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -30.00000
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -26.51466
-30 -108 -30.00000
-24 -108 -26.47959
-18 -108 -23.10907
-12 -108 -14.58751
-6 -108 -13.87160
0 -108 0.00000
6 -108 -13.87160
12 -108 -14.58751
18 -108 -23.10907
24 -108 -26.47959
30 -108 -30.00000
36 -108 -26.51466
42 -108 -30.00000
48 -108 -30.00000
54 -108 -30.00000
60 -108 -30.00000
66 -108 -30.00000
72 -108 -30.00000
78 -108 -30.00000
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -30.00000
-72 -96 -30.00000
-66 -96 -30.00000
-60 -96 -30.00000
-54 -96 -28.01182
-48 -96 -26.63232
-42 -96 -25.08969
-36 -96 -29.05215
-30 -96 -30.00000
-24 -96 -25.55295
-18 -96 -14.91264
-12 -96 -11.81594
-6 -96 -14.39834
0 -96 0.00000
6 -96 -14.39834
12 -96 -11.81594
18 -96 -14.91264
24 -96 -25.55295
30 -96 -30.00000
36 -96 -29.05215
42 -96 -25.08969
48 -96 -26.63232
54 -96 -28.01182
60 -96 -30.00000
66 -96 -30.00000
72 -96 -30.00000
78 -96 -30.00000
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -30.00000
-66 -84 -30.00000
-60 -84 -30.00000
-54 -84 -28.01182
-48 -84 -26.63232
-42 -84 -25.08969
-36 -84 -29.05215
-30 -84 -30.00000
-24 -84 -25.55295
-18 -84 -14.91264
-12 -84 -11.81594
-6 -84 -14.39834
0 -84 0.00000
6 -84 -14.39834
12 -84 -11.81594
18 -84 -14.91264
24 -84 -25.55295
30 -84 -30.00000
36 -84 -29.05215
42 -84 -25.08969
48 -84 -26.63232
54 -84 -28.01182
60 -84 -30.00000
66 -84 -30.00000
72 -84 -30.00000
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -30.00000
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -26.51466
-30 -72 -30.00000
-24 -72 -26.47959
-18 -72 -23.10907
-12 -72 -14.58751
-6 -72 -13.87160
0 -72 0.00000
6 -72 -13.87160
12 -72 -14.58751
18 -72 -23.10907
24 -72 -26.47959
30 -72 -30.00000
36 -72 -26.51466
42 -72 -30.00000
48 -72 -30.00000
54 -72 -30.00000
60 -72 -30.00000
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -30.00000
-24 -60 -30.00000
-18 -60 -24.29262
-12 -60 -24.15957
-6 -60 -13.40610
0 -60 0.00000
6 -60 -13.40610
12 -60 -24.15957
18 -60 -24.29262
24 -60 -30.00000
30 -60 -30.00000
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -30.00000
-30 -48 -30.00000
-24 -48 -30.00000
-18 -48 -28.39096
-12 -48 -30.00000
-6 -48 -13.93069
0 -48 0.00000
6 -48 -13.93069
12 -48 -30.00000
18 -48 -28.39096
24 -48 -30.00000
30 -48 -30.00000
36 -48 -30.00000
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -30.00000
-12 -36 -21.34990
-6 -36 -16.09138
0 -36 0.00000
6 -36 -16.09138
12 -36 -21.34990
18 -36 -30.00000
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -30.00000
-24 -24 -30.00000
-18 -24 -30.00000
-12 -24 -12.48140
-6 -24 -18.72879
0 -24 0.00000
6 -24 -18.72879
12 -24 -12.48140
18 -24 -30.00000
24 -24 -30.00000
30 -24 -30.00000
36 -24 -30.00000
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -30.00000
-72 -12 -30.00000
-66 -12 -30.00000
-60 -12 -30.00000
-54 -12 -30.00000
-48 -12 -30.00000
-42 -12 -30.00000
-36 -12 -30.00000
-30 -12 -30.00000
-24 -12 -26.19534
-18 -12 -13.77767
-12 -12 -9.01192
-6 -12 -17.96137
0 -12 0.00000
6 -12 -17.96137
12 -12 -9.01192
18 -12 -13.77767
24 -12 -26.19534
30 -12 -30.00000
36 -12 -30.00000
42 -12 -30.00000
48 -12 -30.00000
54 -12 -30.00000
60 -12 -30.00000
66 -12 -30.00000
72 -12 -30.00000
78 -12 -30.00000
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.92891
-72 0 -25.82678
-66 0 -30.00000
-60 0 -20.08079
-54 0 -16.06518
-48 0 -30.00000
-42 0 -15.05962
-36 0 -30.00000
-30 0 -30.00000
-24 0 -30.00000
-18 0 -9.84028
-12 0 -8.18882
-6 0 -16.91291
0 0 0.00000
6 0 -16.91291
12 0 -8.18882
18 0 -9.84028
24 0 -30.00000
30 0 -30.00000
36 0 -30.00000
42 0 -15.05962
48 0 -30.00000
54 0 -16.06518
60 0 -20.08079
66 0 -30.00000
72 0 -25.82678
78 0 -29.92891
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -30.00000
-72 12 -30.00000
-66 12 -30.00000
-60 12 -30.00000
-54 12 -30.00000
-48 12 -30.00000
-42 12 -30.00000
-36 12 -30.00000
-30 12 -30.00000
-24 12 -26.19534
-18 12 -13.77767
-12 12 -9.01192
-6 12 -17.96137
0 12 0.00000
6 12 -17.96137
12 12 -9.01192
18 12 -13.77767
24 12 -26.19534
30 12 -30.00000
36 12 -30.00000
42 12 -30.00000
48 12 -30.00000
54 12 -30.00000
60 12 -30.00000
66 12 -30.00000
72 12 -30.00000
78 12 -30.00000
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -30.00000
-30 24 -30.00000
-24 24 -30.00000
-18 24 -30.00000
-12 24 -12.48140
-6 24 -18.72879
0 24 0.00000
6 24 -18.72879
12 24 -12.48140
18 24 -30.00000
24 24 -30.00000
30 24 -30.00000
36 24 -30.00000
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -30.00000
-12 36 -21.34990
-6 36 -16.09138
0 36 0.00000
6 36 -16.09138
12 36 -21.34990
18 36 -30.00000
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -30.00000
-36 48 -30.00000
-30 48 -30.00000
-24 48 -30.00000
-18 48 -28.39096
-12 48 -30.00000
-6 48 -13.93069
0 48 0.00000
6 48 -13.93069
12 48 -30.00000
18 48 -28.39096
24 48 -30.00000
30 48 -30.00000
36 48 -30.00000
42 48 -30.00000
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -30.00000
-24 60 -30.00000
-18 60 -24.29262
-12 60 -24.15957
-6 60 -13.40610
0 60 0.00000
6 60 -13.40610
12 60 -24.15957
18 60 -24.29262
24 60 -30.00000
30 60 -30.00000
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -30.00000
-84 72 -30.00000
-78 72 -30.00000
-72 72 -30.00000
-66 72 -30.00000
-60 72 -30.00000
-54 72 -30.00000
-48 72 -30.00000
-42 72 -30.00000
-36 72 -26.51466
-30 72 -30.00000
-24 72 -26.47959
-18 72 -23.10907
-12 72 -14.58751
-6 72 -13.87160
0 72 0.00000
6 72 -13.87160
12 72 -14.58751
18 72 -23.10907
24 72 -26.47959
30 72 -30.00000
36 72 -26.51466
42 72 -30.00000
48 72 -30.00000
54 72 -30.00000
60 72 -30.00000
66 72 -30.00000
72 72 -30.00000
78 72 -30.00000
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -30.00000
-72 84 -30.00000
-66 84 -30.00000
-60 84 -30.00000
-54 84 -28.01182
-48 84 -26.63232
-42 84 -25.08969
-36 84 -29.05215
-30 84 -30.00000
-24 84 -25.55295
-18 84 -14.91264
-12 84 -11.81594
-6 84 -14.39834
0 84 0.00000
6 84 -14.39834
12 84 -11.81594
18 84 -14.91264
24 84 -25.55295
30 84 -30.00000
36 84 -29.05215
42 84 -25.08969
48 84 -26.63232
54 84 -28.01182
60 84 -30.00000
66 84 -30.00000
72 84 -30.00000
78 84 -30.00000
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -30.00000
-66 96 -30.00000
-60 96 -30.00000
-54 96 -28.01182
-48 96 -26.63232
-42 96 -25.08969
-36 96 -29.05215
-30 96 -30.00000
-24 96 -25.55295
-18 96 -14.91264
-12 96 -11.81594
-6 96 -14.39834
0 96 0.00000
6 96 -14.39834
12 96 -11.81594
18 96 -14.91264
24 96 -25.55295
30 96 -30.00000
36 96 -29.05215
42 96 -25.08969
48 96 -26.63232
54 96 -28.01182
60 96 -30.00000
66 96 -30.00000
72 96 -30.00000
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -30.00000
-54 108 -30.00000
-48 108 -30.00000
-42 108 -30.00000
-36 108 -26.51466
-30 108 -30.00000
-24 108 -26.47959
-18 108 -23.10907
-12 108 -14.58751
-6 108 -13.87160
0 108 0.00000
6 108 -13.87160
12 108 -14.58751
18 108 -23.10907
24 108 -26.47959
30 108 -30.00000
36 108 -26.51466
42 108 -30.00000
48 108 -30.00000
54 108 -30.00000
60 108 -30.00000
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -30.00000
-24 120 -30.00000
-18 120 -24.29262
-12 120 -24.15957
-6 120 -13.40610
0 120 0.00000
6 120 -13.40610
12 120 -24.15957
18 120 -24.29262
24 120 -30.00000
30 120 -30.00000
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -30.00000
-30 132 -30.00000
-24 132 -30.00000
-18 132 -28.39096
-12 132 -30.00000
-6 132 -13.93069
0 132 0.00000
6 132 -13.93069
12 132 -30.00000
18 132 -28.39096
24 132 -30.00000
30 132 -30.00000
36 132 -30.00000
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -30.00000
-12 144 -21.34990
-6 144 -16.09138
0 144 0.00000
6 144 -16.09138
12 144 -21.34990
18 144 -30.00000
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -30.00000
-30 156 -30.00000
-24 156 -30.00000
-18 156 -30.00000
-12 156 -12.48140
-6 156 -18.72879
0 156 0.00000
6 156 -18.72879
12 156 -12.48140
18 156 -30.00000
24 156 -30.00000
30 156 -30.00000
36 156 -30.00000
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -30.00000
-72 168 -30.00000
-66 168 -30.00000
-60 168 -30.00000
-54 168 -30.00000
-48 168 -30.00000
-42 168 -30.00000
-36 168 -30.00000
-30 168 -30.00000
-24 168 -26.19534
-18 168 -13.77767
-12 168 -9.01192
-6 168 -17.96137
0 168 0.00000
6 168 -17.96137
12 168 -9.01192
18 168 -13.77767
24 168 -26.19534
30 168 -30.00000
36 168 -30.00000
42 168 -30.00000
48 168 -30.00000
54 168 -30.00000
60 168 -30.00000
66 168 -30.00000
72 168 -30.00000
78 168 -30.00000
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.92891
-72 180 -25.82678
-66 180 -30.00000
-60 180 -20.08079
-54 180 -16.06518
-48 180 -30.00000
-42 180 -15.05962
-36 180 -30.00000
-30 180 -30.00000
-24 180 -30.00000
-18 180 -9.84028
-12 180 -8.18882
-6 180 -16.91291
0 180 0.00000
6 180 -16.91291
12 180 -8.18882
18 180 -9.84028
24 180 -30.00000
30 180 -30.00000
36 180 -30.00000
42 180 -15.05962
48 180 -30.00000
54 180 -16.06518
60 180 -20.08079
66 180 -30.00000
72 180 -25.82678
78 180 -29.92891
84 180 -30.00000
90 180 -30.00000


==> shape_6.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.97975
-72 -180 -26.12862
-66 -180 -30.00000
-60 -180 -20.35528
-54 -180 -20.05758
-48 -180 -16.94475
-42 -180 -16.30103
-36 -180 -11.11893
-30 -180 -30.00000
-24 -180 -9.16851
-18 -180 -7.81608
-12 -180 -16.26615
-6 -180 -15.20028
0 -180 0.00000
6 -180 -15.20028
12 -180 -16.26615
18 -180 -7.81608
24 -180 -9.16851
30 -180 -30.00000
36 -180 -11.11893
42 -180 -16.30103
48 -180 -16.94475
54 -180 -20.05758
60 -180 -20.35528
66 -180 -30.00000
72 -180 -26.12862
78 -180 -29.97975
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -30.00000
-72 -168 -30.00000
-66 -168 -30.00000
-60 -168 -30.00000
-54 -168 -30.00000
-48 -168 -30.00000
-42 -168 -30.00000
-36 -168 -26.42533
-30 -168 -30.00000
-24 -168 -15.85075
-18 -168 -10.82473
-12 -168 -16.64010
-6 -168 -16.43938
0 -168 0.00000
6 -168 -16.43938
12 -168 -16.64010
18 -168 -10.82473
24 -168 -15.85075
30 -168 -30.00000
36 -168 -26.42533
42 -168 -30.00000
48 -168 -30.00000
54 -168 -30.00000
60 -168 -30.00000
66 -168 -30.00000
72 -168 -30.00000
78 -168 -30.00000
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -25.14013
-24 -156 -30.00000
-18 -156 -24.52393
-12 -156 -20.24406
-6 -156 -20.33340
0 -156 0.00000
6 -156 -20.33340
12 -156 -20.24406
18 -156 -24.52393
24 -156 -30.00000
30 -156 -25.14013
36 -156 -30.00000
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -30.00000
-12 -144 -30.00000
-6 -144 -26.71547
0 -144 0.00000
6 -144 -26.71547
12 -144 -30.00000
18 -144 -30.00000
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -30.00000
-36 -132 -30.00000
-30 -132 -30.00000
-24 -132 -30.00000
-18 -132 -30.00000
-12 -132 -30.00000
-6 -132 -29.35487
0 -132 0.00000
6 -132 -29.35487
12 -132 -30.00000
18 -132 -30.00000
24 -132 -30.00000
30 -132 -30.00000
36 -132 -30.00000
42 -132 -30.00000
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -29.03218
-24 -120 -30.00000
-18 -120 -30.00000
-12 -120 -25.66505
-6 -120 -23.32660
0 -120 0.00000
6 -120 -23.32660
12 -120 -25.66505
18 -120 -30.00000
24 -120 -30.00000
30 -120 -29.03218
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -30.00000
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -30.00000
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -25.86333
-30 -108 -30.00000
-24 -108 -26.62005
-18 -108 -15.42709
-12 -108 -17.71198
-6 -108 -18.03368
0 -108 0.00000
6 -108 -18.03368
12 -108 -17.71198
18 -108 -15.42709
24 -108 -26.62005
30 -108 -30.00000
36 -108 -25.86333
42 -108 -30.00000
48 -108 -30.00000
54 -108 -30.00000
60 -108 -30.00000
66 -108 -30.00000
72 -108 -30.00000
78 -108 -30.00000
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -30.00000
-72 -96 -30.00000
-66 -96 -30.00000
-60 -96 -26.23753
-54 -96 -30.00000
-48 -96 -20.17779
-42 -96 -22.31535
-36 -96 -13.72652
-30 -96 -30.00000
-24 -96 -10.71702
-18 -96 -8.52034
-12 -96 -16.31447
-6 -96 -15.50685
0 -96 0.00000
6 -96 -15.50685
12 -96 -16.31447
18 -96 -8.52034
24 -96 -10.71702
30 -96 -30.00000
36 -96 -13.72652
42 -96 -22.31535
48 -96 -20.17779
54 -96 -30.00000
60 -96 -26.23753
66 -96 -30.00000
72 -96 -30.00000
78 -96 -30.00000
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -30.00000
-66 -84 -30.00000
-60 -84 -26.23753
-54 -84 -30.00000
-48 -84 -20.17779
-42 -84 -22.31535
-36 -84 -13.72652
-30 -84 -30.00000
-24 -84 -10.71702
-18 -84 -8.52034
-12 -84 -16.31447
-6 -84 -15.50685
0 -84 0.00000
6 -84 -15.50685
12 -84 -16.31447
18 -84 -8.52034
24 -84 -10.71702
30 -84 -30.00000
36 -84 -13.72652
42 -84 -22.31535
48 -84 -20.17779
54 -84 -30.00000
60 -84 -26.23753
66 -84 -30.00000
72 -84 -30.00000
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -30.00000
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -25.86333
-30 -72 -30.00000
-24 -72 -26.62005
-18 -72 -15.42709
-12 -72 -17.71198
-6 -72 -18.03368
0 -72 0.00000
6 -72 -18.03368
12 -72 -17.71198
18 -72 -15.42709
24 -72 -26.62005
30 -72 -30.00000
36 -72 -25.86333
42 -72 -30.00000
48 -72 -30.00000
54 -72 -30.00000
60 -72 -30.00000
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -29.03218
-24 -60 -30.00000
-18 -60 -30.00000
-12 -60 -25.66505
-6 -60 -23.32660
0 -60 0.00000
6 -60 -23.32660
12 -60 -25.66505
18 -60 -30.00000
24 -60 -30.00000
30 -60 -29.03218
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -30.00000
-30 -48 -30.00000
-24 -48 -30.00000
-18 -48 -30.00000
-12 -48 -30.00000
-6 -48 -29.35487
0 -48 0.00000
6 -48 -29.35487
12 -48 -30.00000
18 -48 -30.00000
24 -48 -30.00000
30 -48 -30.00000
36 -48 -30.00000
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -30.00000
-12 -36 -30.00000
-6 -36 -26.71547
0 -36 0.00000
6 -36 -26.71547
12 -36 -30.00000
18 -36 -30.00000
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -25.14013
-24 -24 -30.00000
-18 -24 -24.52393
-12 -24 -20.24406
-6 -24 -20.33340
0 -24 0.00000
6 -24 -20.33340
12 -24 -20.24406
18 -24 -24.52393
24 -24 -30.00000
30 -24 -25.14013
36 -24 -30.00000
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -30.00000
-72 -12 -30.00000
-66 -12 -30.00000
-60 -12 -30.00000
-54 -12 -30.00000
-48 -12 -30.00000
-42 -12 -30.00000
-36 -12 -26.42533
-30 -12 -30.00000
-24 -12 -15.85075
-18 -12 -10.82473
-12 -12 -16.64010
-6 -12 -16.43938
0 -12 0.00000
6 -12 -16.43938
12 -12 -16.64010
18 -12 -10.82473
24 -12 -15.85075
30 -12 -30.00000
36 -12 -26.42533
42 -12 -30.00000
48 -12 -30.00000
54 -12 -30.00000
60 -12 -30.00000
66 -12 -30.00000
72 -12 -30.00000
78 -12 -30.00000
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.97975
-72 0 -26.12862
-66 0 -30.00000
-60 0 -20.35528
-54 0 -20.05758
-48 0 -16.94475
-42 0 -16.30103
-36 0 -11.11893
-30 0 -30.00000
-24 0 -9.16851
-18 0 -7.81608
-12 0 -16.26615
-6 0 -15.20028
0 0 0.00000
6 0 -15.20028
12 0 -16.26615
18 0 -7.81608
24 0 -9.16851
30 0 -30.00000
36 0 -11.11893
42 0 -16.30103
48 0 -16.94475
54 0 -20.05758
60 0 -20.35528
66 0 -30.00000
72 0 -26.12862
78 0 -29.97975
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -30.00000
-72 12 -30.00000
-66 12 -30.00000
-60 12 -30.00000
-54 12 -30.00000
-48 12 -30.00000
-42 12 -30.00000
-36 12 -26.42533
-30 12 -30.00000
-24 12 -15.85075
-18 12 -10.82473
-12 12 -16.64010
-6 12 -16.43938
0 12 0.00000
6 12 -16.43938
12 12 -16.64010
18 12 -10.82473
24 12 -15.85075
30 12 -30.00000
36 12 -26.42533
42 12 -30.00000
48 12 -30.00000
54 12 -30.00000
60 12 -30.00000
66 12 -30.00000
72 12 -30.00000
78 12 -30.00000
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -30.00000
-30 24 -25.14013
-24 24 -30.00000
-18 24 -24.52393
-12 24 -20.24406
-6 24 -20.33340
0 24 0.00000
6 24 -20.33340
12 24 -20.24406
18 24 -24.52393
24 24 -30.00000
30 24 -25.14013
36 24 -30.00000
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -30.00000
-12 36 -30.00000
-6 36 -26.71547
0 36 0.00000
6 36 -26.71547
12 36 -30.00000
18 36 -30.00000
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -30.00000
-36 48 -30.00000
-30 48 -30.00000
-24 48 -30.00000
-18 48 -30.00000
-12 48 -30.00000
-6 48 -29.35487
0 48 0.00000
6 48 -29.35487
12 48 -30.00000
18 48 -30.00000
24 48 -30.00000
30 48 -30.00000
36 48 -30.00000
42 48 -30.00000
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -29.03218
-24 60 -30.00000
-18 60 -30.00000
-12 60 -25.66505
-6 60 -23.32660
0 60 0.00000
6 60 -23.32660
12 60 -25.66505
18 60 -30.00000
24 60 -30.00000
30 60 -29.03218
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -30.00000
-84 72 -30.00000
-78 72 -30.00000
-72 72 -30.00000
-66 72 -30.00000
-60 72 -30.00000
-54 72 -30.00000
-48 72 -30.00000
-42 72 -30.00000
-36 72 -25.86333
-30 72 -30.00000
-24 72 -26.62005
-18 72 -15.42709
-12 72 -17.71198
-6 72 -18.03368
0 72 0.00000
6 72 -18.03368
12 72 -17.71198
18 72 -15.42709
24 72 -26.62005
30 72 -30.00000
36 72 -25.86333
42 72 -30.00000
48 72 -30.00000
54 72 -30.00000
60 72 -30.00000
66 72 -30.00000
72 72 -30.00000
78 72 -30.00000
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -30.00000
-72 84 -30.00000
-66 84 -30.00000
-60 84 -26.23753
-54 84 -30.00000
-48 84 -20.17779
-42 84 -22.31535
-36 84 -13.72652
-30 84 -30.00000
-24 84 -10.71702
-18 84 -8.52034
-12 84 -16.31447
-6 84 -15.50685
0 84 0.00000
6 84 -15.50685
12 84 -16.31447
18 84 -8.52034
24 84 -10.71702
30 84 -30.00000
36 84 -13.72652
42 84 -22.31535
48 84 -20.17779
54 84 -30.00000
60 84 -26.23753
66 84 -30.00000
72 84 -30.00000
78 84 -30.00000
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -30.00000
-66 96 -30.00000
-60 96 -26.23753
-54 96 -30.00000
-48 96 -20.17779
-42 96 -22.31535
-36 96 -13.72652
-30 96 -30.00000
-24 96 -10.71702
-18 96 -8.52034
-12 96 -16.31447
-6 96 -15.50685
0 96 0.00000
6 96 -15.50685
12 96 -16.31447
18 96 -8.52034
24 96 -10.71702
30 96 -30.00000
36 96 -13.72652
42 96 -22.31535
48 96 -20.17779
54 96 -30.00000
60 96 -26.23753
66 96 -30.00000
72 96 -30.00000
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -30.00000
-54 108 -30.00000
-48 108 -30.00000
-42 108 -30.00000
-36 108 -25.86333
-30 108 -30.00000
-24 108 -26.62005
-18 108 -15.42709
-12 108 -17.71198
-6 108 -18.03368
0 108 0.00000
6 108 -18.03368
12 108 -17.71198
18 108 -15.42709
24 108 -26.62005
30 108 -30.00000
36 108 -25.86333
42 108 -30.00000
48 108 -30.00000
54 108 -30.00000
60 108 -30.00000
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -29.03218
-24 120 -30.00000
-18 120 -30.00000
-12 120 -25.66505
-6 120 -23.32660
0 120 0.00000
6 120 -23.32660
12 120 -25.66505
18 120 -30.00000
24 120 -30.00000
30 120 -29.03218
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -30.00000
-30 132 -30.00000
-24 132 -30.00000
-18 132 -30.00000
-12 132 -30.00000
-6 132 -29.35487
0 132 0.00000
6 132 -29.35487
12 132 -30.00000
18 132 -30.00000
24 132 -30.00000
30 132 -30.00000
36 132 -30.00000
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -30.00000
-12 144 -30.00000
-6 144 -26.71547
0 144 0.00000
6 144 -26.71547
12 144 -30.00000
18 144 -30.00000
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -30.00000
-30 156 -25.14013
-24 156 -30.00000
-18 156 -24.52393
-12 156 -20.24406
-6 156 -20.33340
0 156 0.00000
6 156 -20.33340
12 156 -20.24406
18 156 -24.52393
24 156 -30.00000
30 156 -25.14013
36 156 -30.00000
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -30.00000
-72 168 -30.00000
-66 168 -30.00000
-60 168 -30.00000
-54 168 -30.00000
-48 168 -30.00000
-42 168 -30.00000
-36 168 -26.42533
-30 168 -30.00000
-24 168 -15.85075
-18 168 -10.82473
-12 168 -16.64010
-6 168 -16.43938
0 168 0.00000
6 168 -16.43938
12 168 -16.64010
18 168 -10.82473
24 168 -15.85075
30 168 -30.00000
36 168 -26.42533
42 168 -30.00000
48 168 -30.00000
54 168 -30.00000
60 168 -30.00000
66 168 -30.00000
72 168 -30.00000
78 168 -30.00000
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.97975
-72 180 -26.12862
-66 180 -30.00000
-60 180 -20.35528
-54 180 -20.05758
-48 180 -16.94475
-42 180 -16.30103
-36 180 -11.11893
-30 180 -30.00000
-24 180 -9.16851
-18 180 -7.81608
-12 180 -16.26615
-6 180 -15.20028
0 180 0.00000
6 180 -15.20028
12 180 -16.26615
18 180 -7.81608
24 180 -9.16851
30 180 -30.00000
36 180 -11.11893
42 180 -16.30103
48 180 -16.94475
54 180 -20.05758
60 180 -20.35528
66 180 -30.00000
72 180 -26.12862
78 180 -29.97975
84 180 -30.00000
90 180 -30.00000


==> shape_7.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -30.00000
-72 -180 -30.00000
-66 -180 -30.00000
-60 -180 -30.00000
-54 -180 -30.00000
-48 -180 -30.00000
-42 -180 -30.00000
-36 -180 -25.43873
-30 -180 -30.00000
-24 -180 -29.03393
-18 -180 -18.73505
-12 -180 -14.64820
-6 -180 -12.75835
0 -180 0.00000
6 -180 -12.75835
12 -180 -14.64820
18 -180 -18.73505
24 -180 -29.03393
30 -180 -30.00000
36 -180 -25.43873
42 -180 -30.00000
48 -180 -30.00000
54 -180 -30.00000
60 -180 -30.00000
66 -180 -30.00000
72 -180 -30.00000
78 -180 -30.00000
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -30.00000
-72 -168 -30.00000
-66 -168 -30.00000
-60 -168 -30.00000
-54 -168 -29.73529
-48 -168 -30.00000
-42 -168 -30.00000
-36 -168 -26.35318
-30 -168 -23.94999
-24 -168 -23.67676
-18 -168 -24.26329
-12 -168 -25.08368
-6 -168 -25.74251
0 -168 0.00000
6 -168 -25.74251
12 -168 -25.08368
18 -168 -24.26329
24 -168 -23.67676
30 -168 -23.94999
36 -168 -26.35318
42 -168 -30.00000
48 -168 -30.00000
54 -168 -29.73529
60 -168 -30.00000
66 -168 -30.00000
72 -168 -30.00000
78 -168 -30.00000
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -27.42757
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -30.00000
-24 -156 -30.00000
-18 -156 -27.95700
-12 -156 -26.21748
-6 -156 -25.25715
0 -156 0.00000
6 -156 -25.25715
12 -156 -26.21748
18 -156 -27.95700
24 -156 -30.00000
30 -156 -30.00000
36 -156 -30.00000
42 -156 -30.00000
48 -156 -27.42757
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -28.81235
-84 -144 -28.15944
-78 -144 -27.98851
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -28.01836
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -27.29600
-30 -144 -24.99887
-24 -144 -23.34221
-18 -144 -21.82750
-12 -144 -20.52045
-6 -144 -19.62669
0 -144 0.00000
6 -144 -19.62669
12 -144 -20.52045
18 -144 -21.82750
24 -144 -23.34221
30 -144 -24.99887
36 -144 -27.29600
42 -144 -30.00000
48 -144 -30.00000
54 -144 -28.01836
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -27.98851
84 -144 -28.15944
90 -144 -28.81235
-90 -132 -30.00000
-84 -132 -29.09517
-78 -132 -27.30104
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -28.33259
-54 -132 -29.41401
-48 -132 -30.00000
-42 -132 -29.56646
-36 -132 -26.07967
-30 -132 -24.36107
-24 -132 -22.84605
-18 -132 -21.28459
-12 -132 -19.87851
-6 -132 -18.90541
0 -132 0.00000
6 -132 -18.90541
12 -132 -19.87851
18 -132 -21.28459
24 -132 -22.84605
30 -132 -24.36107
36 -132 -26.07967
42 -132 -29.56646
48 -132 -30.00000
54 -132 -29.41401
60 -132 -28.33259
66 -132 -30.00000
72 -132 -30.00000
78 -132 -27.30104
84 -132 -29.09517
90 -132 -30.00000
-90 -120 -28.85728
-84 -120 -29.23519
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -28.40747
-60 -120 -30.00000
-54 -120 -27.62503
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -27.44953
-24 -120 -25.09533
-18 -120 -23.43502
-12 -120 -22.18338
-6 -120 -21.37400
0 -120 0.00000
6 -120 -21.37400
12 -120 -22.18338
18 -120 -23.43502
24 -120 -25.09533
30 -120 -27.44953
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -27.62503
60 -120 -30.00000
66 -120 -28.40747
72 -120 -30.00000
78 -120 -30.00000
84 -120 -29.23519
90 -120 -28.85728
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -30.00000
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -29.91884
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -26.77213
-36 -108 -27.09095
-30 -108 -30.00000
-24 -108 -30.00000
-18 -108 -30.00000
-12 -108 -30.00000
-6 -108 -30.00000
0 -108 0.00000
6 -108 -30.00000
12 -108 -30.00000
18 -108 -30.00000
24 -108 -30.00000
30 -108 -30.00000
36 -108 -27.09095
42 -108 -26.77213
48 -108 -30.00000
54 -108 -30.00000
60 -108 -29.91884
66 -108 -30.00000
72 -108 -30.00000
78 -108 -30.00000
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -30.00000
-72 -96 -30.00000
-66 -96 -30.00000
-60 -96 -30.00000
-54 -96 -30.00000
-48 -96 -30.00000
-42 -96 -28.70897
-36 -96 -30.00000
-30 -96 -27.24899
-24 -96 -21.57105
-18 -96 -19.17339
-12 -96 -18.08588
-6 -96 -17.62724
0 -96 0.00000
6 -96 -17.62724
12 -96 -18.08588
18 -96 -19.17339
24 -96 -21.57105
30 -96 -27.24899
36 -96 -30.00000
42 -96 -28.70897
48 -96 -30.00000
54 -96 -30.00000
60 -96 -30.00000
66 -96 -30.00000
72 -96 -30.00000
78 -96 -30.00000
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -30.00000
-66 -84 -30.00000
-60 -84 -30.00000
-54 -84 -30.00000
-48 -84 -30.00000
-42 -84 -27.97639
-36 -84 -30.00000
-30 -84 -22.91301
-24 -84 -24.28223
-18 -84 -26.36896
-12 -84 -13.59620
-6 -84 -9.21009
0 -84 0.00000
6 -84 -9.21009
12 -84 -13.59620
18 -84 -26.36896
24 -84 -24.28223
30 -84 -22.91301
36 -84 -30.00000
42 -84 -27.97639
48 -84 -30.00000
54 -84 -30.00000
60 -84 -30.00000
66 -84 -30.00000
72 -84 -30.00000
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -30.00000
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -26.93249
-36 -72 -30.00000
-30 -72 -20.79032
-24 -72 -30.00000
-18 -72 -14.69141
-12 -72 -30.00000
-6 -72 -4.29938
0 -72 0.00000
6 -72 -4.29938
12 -72 -30.00000
18 -72 -14.69141
24 -72 -30.00000
30 -72 -20.79032
36 -72 -30.00000
42 -72 -26.93249
48 -72 -30.00000
54 -72 -30.00000
60 -72 -30.00000
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -29.31343
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -21.12998
-30 -60 -16.85482
-24 -60 -20.34032
-18 -60 -18.05120
-12 -60 -6.15095
-6 -60 -1.40846
0 -60 0.00000
6 -60 -1.40846
12 -60 -6.15095
18 -60 -18.05120
24 -60 -20.34032
30 -60 -16.85482
36 -60 -21.12998
42 -60 -30.00000
48 -60 -30.00000
54 -60 -29.31343
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -27.30619
-84 -48 -28.05431
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -23.36345
-54 -48 -17.75601
-48 -48 -13.56470
-42 -48 -10.19022
-36 -48 -7.40601
-30 -48 -5.11185
-24 -48 -3.26086
-18 -48 -1.83120
-12 -48 -0.81325
-6 -48 -0.20325
0 -48 0.00000
6 -48 -0.20325
12 -48 -0.81325
18 -48 -1.83120
24 -48 -3.26086
30 -48 -5.11185
36 -48 -7.40601
42 -48 -10.19022
48 -48 -13.56470
54 -48 -17.75601
60 -48 -23.36345
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -28.05431
90 -48 -27.30619
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -26.26799
-48 -36 -23.82371
-42 -36 -24.70530
-36 -36 -30.00000
-30 -36 -19.74335
-24 -36 -10.92998
-18 -36 -5.74180
-12 -36 -2.45902
-6 -36 -0.60318
0 -36 0.00000
6 -36 -0.60318
12 -36 -2.45902
18 -36 -5.74180
24 -36 -10.92998
30 -36 -19.74335
36 -36 -30.00000
42 -36 -24.70530
48 -36 -23.82371
54 -36 -26.26799
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -26.19260
-36 -24 -23.44221
-30 -24 -30.00000
-24 -24 -16.42815
-18 -24 -17.18291
-12 -24 -13.58693
-6 -24 -2.63201
0 -24 0.00000
6 -24 -2.63201
12 -24 -13.58693
18 -24 -17.18291
24 -24 -16.42815
30 -24 -30.00000
36 -24 -23.44221
42 -24 -26.19260
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -30.00000
-72 -12 -30.00000
-66 -12 -30.00000
-60 -12 -30.00000
-54 -12 -30.00000
-48 -12 -29.09295
-42 -12 -30.00000
-36 -12 -24.46998
-30 -12 -30.00000
-24 -12 -19.53317
-18 -12 -21.93144
-12 -12 -15.75657
-6 -12 -6.45969
0 -12 0.00000
6 -12 -6.45969
12 -12 -15.75657
18 -12 -21.93144
24 -12 -19.53317
30 -12 -30.00000
36 -12 -24.46998
42 -12 -30.00000
48 -12 -29.09295
54 -12 -30.00000
60 -12 -30.00000
66 -12 -30.00000
72 -12 -30.00000
78 -12 -30.00000
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -30.00000
-72 0 -30.00000
-66 0 -30.00000
-60 0 -30.00000
-54 0 -30.00000
-48 0 -30.00000
-42 0 -30.00000
-36 0 -25.43873
-30 0 -30.00000
-24 0 -29.03393
-18 0 -18.73505
-12 0 -14.64820
-6 0 -12.75835
0 0 0.00000
6 0 -12.75835
12 0 -14.64820
18 0 -18.73505
24 0 -29.03393
30 0 -30.00000
36 0 -25.43873
42 0 -30.00000
48 0 -30.00000
54 0 -30.00000
60 0 -30.00000
66 0 -30.00000
72 0 -30.00000
78 0 -30.00000
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -30.00000
-72 12 -30.00000
-66 12 -30.00000
-60 12 -30.00000
-54 12 -29.73529
-48 12 -30.00000
-42 12 -30.00000
-36 12 -26.35318
-30 12 -23.94999
-24 12 -23.67676
-18 12 -24.26329
-12 12 -25.08368
-6 12 -25.74251
0 12 0.00000
6 12 -25.74251
12 12 -25.08368
18 12 -24.26329
24 12 -23.67676
30 12 -23.94999
36 12 -26.35318
42 12 -30.00000
48 12 -30.00000
54 12 -29.73529
60 12 -30.00000
66 12 -30.00000
72 12 -30.00000
78 12 -30.00000
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -27.42757
-42 24 -30.00000
-36 24 -30.00000
-30 24 -30.00000
-24 24 -30.00000
-18 24 -27.95700
-12 24 -26.21748
-6 24 -25.25715
0 24 0.00000
6 24 -25.25715
12 24 -26.21748
18 24 -27.95700
24 24 -30.00000
30 24 -30.00000
36 24 -30.00000
42 24 -30.00000
48 24 -27.42757
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -28.81235
-84 36 -28.15944
-78 36 -27.98851
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -28.01836
-48 36 -30.00000
-42 36 -30.00000
-36 36 -27.29600
-30 36 -24.99887
-24 36 -23.34221
-18 36 -21.82750
-12 36 -20.52045
-6 36 -19.62669
0 36 0.00000
6 36 -19.62669
12 36 -20.52045
18 36 -21.82750
24 36 -23.34221
30 36 -24.99887
36 36 -27.29600
42 36 -30.00000
48 36 -30.00000
54 36 -28.01836
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -27.98851
84 36 -28.15944
90 36 -28.81235
-90 48 -30.00000
-84 48 -29.09517
-78 48 -27.30104
-72 48 -30.00000
-66 48 -30.00000
-60 48 -28.33259
-54 48 -29.41401
-48 48 -30.00000
-42 48 -29.56646
-36 48 -26.07967
-30 48 -24.36107
-24 48 -22.84605
-18 48 -21.28459
-12 48 -19.87851
-6 48 -18.90541
0 48 0.00000
6 48 -18.90541
12 48 -19.87851
18 48 -21.28459
24 48 -22.84605
30 48 -24.36107
36 48 -26.07967
42 48 -29.56646
48 48 -30.00000
54 48 -29.41401
60 48 -28.33259
66 48 -30.00000
72 48 -30.00000
78 48 -27.30104
84 48 -29.09517
90 48 -30.00000
-90 60 -28.85728
-84 60 -29.23519
-78 60 -30.00000
-72 60 -30.00000
-66 60 -28.40747
-60 60 -30.00000
-54 60 -27.62503
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -27.44953
-24 60 -25.09533
-18 60 -23.43502
-12 60 -22.18338
-6 60 -21.37400
0 60 0.00000
6 60 -21.37400
12 60 -22.18338
18 60 -23.43502
24 60 -25.09533
30 60 -27.44953
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -27.62503
60 60 -30.00000
66 60 -28.40747
72 60 -30.00000
78 60 -30.00000
84 60 -29.23519
90 60 -28.85728
-90 72 -30.00000
-84 72 -30.00000
-78 72 -30.00000
-72 72 -30.00000
-66 72 -30.00000
-60 72 -29.91884
-54 72 -30.00000
-48 72 -30.00000
-42 72 -26.77213
-36 72 -27.09095
-30 72 -30.00000
-24 72 -30.00000
-18 72 -30.00000
-12 72 -30.00000
-6 72 -30.00000
0 72 0.00000
6 72 -30.00000
12 72 -30.00000
18 72 -30.00000
24 72 -30.00000
30 72 -30.00000
36 72 -27.09095
42 72 -26.77213
48 72 -30.00000
54 72 -30.00000
60 72 -29.91884
66 72 -30.00000
72 72 -30.00000
78 72 -30.00000
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -30.00000
-72 84 -30.00000
-66 84 -30.00000
-60 84 -30.00000
-54 84 -30.00000
-48 84 -30.00000
-42 84 -28.70897
-36 84 -30.00000
-30 84 -27.24899
-24 84 -21.57105
-18 84 -19.17339
-12 84 -18.08588
-6 84 -17.62724
0 84 0.00000
6 84 -17.62724
12 84 -18.08588
18 84 -19.17339
24 84 -21.57105
30 84 -27.24899
36 84 -30.00000
42 84 -28.70897
48 84 -30.00000
54 84 -30.00000
60 84 -30.00000
66 84 -30.00000
72 84 -30.00000
78 84 -30.00000
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -30.00000
-66 96 -30.00000
-60 96 -30.00000
-54 96 -30.00000
-48 96 -30.00000
-42 96 -27.97639
-36 96 -30.00000
-30 96 -22.91301
-24 96 -24.28223
-18 96 -26.36896
-12 96 -13.59620
-6 96 -9.21009
0 96 0.00000
6 96 -9.21009
12 96 -13.59620
18 96 -26.36896
24 96 -24.28223
30 96 -22.91301
36 96 -30.00000
42 96 -27.97639
48 96 -30.00000
54 96 -30.00000
60 96 -30.00000
66 96 -30.00000
72 96 -30.00000
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -30.00000
-54 108 -30.00000
-48 108 -30.00000
-42 108 -26.93249
-36 108 -30.00000
-30 108 -20.79032
-24 108 -30.00000
-18 108 -14.69141
-12 108 -30.00000
-6 108 -4.29938
0 108 0.00000
6 108 -4.29938
12 108 -30.00000
18 108 -14.69141
24 108 -30.00000
30 108 -20.79032
36 108 -30.00000
42 108 -26.93249
48 108 -30.00000
54 108 -30.00000
60 108 -30.00000
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -29.31343
-48 120 -30.00000
-42 120 -30.00000
-36 120 -21.12998
-30 120 -16.85482
-24 120 -20.34032
-18 120 -18.05120
-12 120 -6.15095
-6 120 -1.40846
0 120 0.00000
6 120 -1.40846
12 120 -6.15095
18 120 -18.05120
24 120 -20.34032
30 120 -16.85482
36 120 -21.12998
42 120 -30.00000
48 120 -30.00000
54 120 -29.31343
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -27.30619
-84 132 -28.05431
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -23.36345
-54 132 -17.75601
-48 132 -13.56470
-42 132 -10.19022
-36 132 -7.40601
-30 132 -5.11185
-24 132 -3.26086
-18 132 -1.83120
-12 132 -0.81325
-6 132 -0.20325
0 132 0.00000
6 132 -0.20325
12 132 -0.81325
18 132 -1.83120
24 132 -3.26086
30 132 -5.11185
36 132 -7.40601
42 132 -10.19022
48 132 -13.56470
54 132 -17.75601
60 132 -23.36345
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -28.05431
90 132 -27.30619
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -26.26799
-48 144 -23.82371
-42 144 -24.70530
-36 144 -30.00000
-30 144 -19.74335
-24 144 -10.92998
-18 144 -5.74180
-12 144 -2.45902
-6 144 -0.60318
0 144 0.00000
6 144 -0.60318
12 144 -2.45902
18 144 -5.74180
24 144 -10.92998
30 144 -19.74335
36 144 -30.00000
42 144 -24.70530
48 144 -23.82371
54 144 -26.26799
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -26.19260
-36 156 -23.44221
-30 156 -30.00000
-24 156 -16.42815
-18 156 -17.18291
-12 156 -13.58693
-6 156 -2.63201
0 156 0.00000
6 156 -2.63201
12 156 -13.58693
18 156 -17.18291
24 156 -16.42815
30 156 -30.00000
36 156 -23.44221
42 156 -26.19260
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -30.00000
-72 168 -30.00000
-66 168 -30.00000
-60 168 -30.00000
-54 168 -30.00000
-48 168 -29.09295
-42 168 -30.00000
-36 168 -24.46998
-30 168 -30.00000
-24 168 -19.53317
-18 168 -21.93144
-12 168 -15.75657
-6 168 -6.45969
0 168 0.00000
6 168 -6.45969
12 168 -15.75657
18 168 -21.93144
24 168 -19.53317
30 168 -30.00000
36 168 -24.46998
42 168 -30.00000
48 168 -29.09295
54 168 -30.00000
60 168 -30.00000
66 168 -30.00000
72 168 -30.00000
78 168 -30.00000
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -30.00000
-72 180 -30.00000
-66 180 -30.00000
-60 180 -30.00000
-54 180 -30.00000
-48 180 -30.00000
-42 180 -30.00000
-36 180 -25.43873
-30 180 -30.00000
-24 180 -29.03393
-18 180 -18.73505
-12 180 -14.64820
-6 180 -12.75835
0 180 0.00000
6 180 -12.75835
12 180 -14.64820
18 180 -18.73505
24 180 -29.03393
30 180 -30.00000
36 180 -25.43873
42 180 -30.00000
48 180 -30.00000
54 180 -30.00000
60 180 -30.00000
66 180 -30.00000
72 180 -30.00000
78 180 -30.00000
84 180 -30.00000
90 180 -30.00000


==> shape_8.dat <==
theta phi afdb
-90 -180 -16.51152
-84 -180 -16.50737
-78 -180 -16.45387
-72 -180 -16.36769
-66 -180 -16.76291
-60 -180 -18.27710
-54 -180 -20.61482
-48 -180 -24.42116
-42 -180 -28.72957
-36 -180 -20.60614
-30 -180 -16.51152
-24 -180 -13.80677
-18 -180 -8.29478
-12 -180 -10.47001
-6 -180 -5.43302
0 -180 0.00000
6 -180 -5.43302
12 -180 -10.47001
18 -180 -8.29478
24 -180 -13.80677
30 -180 -16.51152
36 -180 -20.60614
42 -180 -28.72957
48 -180 -24.42116
54 -180 -20.61482
60 -180 -18.27710
66 -180 -16.76291
72 -180 -16.36769
78 -180 -16.45387
84 -180 -16.50737
90 -180 -16.51152
-90 -168 -24.61711
-84 -168 -24.52266
-78 -168 -24.26714
-72 -168 -24.22268
-66 -168 -24.71704
-60 -168 -23.67941
-54 -168 -24.50790
-48 -168 -30.00000
-42 -168 -30.00000
-36 -168 -29.63138
-30 -168 -30.00000
-24 -168 -28.16627
-18 -168 -12.29677
-12 -168 -13.76436
-6 -168 -5.62818
0 -168 0.00000
6 -168 -5.62818
12 -168 -13.76436
18 -168 -12.29677
24 -168 -28.16627
30 -168 -30.00000
36 -168 -29.63138
42 -168 -30.00000
48 -168 -30.00000
54 -168 -24.50790
60 -168 -23.67941
66 -168 -24.71704
72 -168 -24.22268
78 -168 -24.26714
84 -168 -24.52266
90 -168 -24.61711
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -30.00000
-30 -156 -18.69522
-24 -156 -18.52020
-18 -156 -29.08097
-12 -156 -30.00000
-6 -156 -6.11377
0 -156 0.00000
6 -156 -6.11377
12 -156 -30.00000
18 -156 -29.08097
24 -156 -18.52020
30 -156 -18.69522
36 -156 -30.00000
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -29.38838
-18 -144 -15.37755
-12 -144 -14.54521
-6 -144 -6.57977
0 -144 0.00000
6 -144 -6.57977
12 -144 -14.54521
18 -144 -15.37755
24 -144 -29.38838
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -30.00000
-42 -132 -29.79997
-36 -132 -23.69820
-30 -132 -30.00000
-24 -132 -27.06577
-18 -132 -14.28889
-12 -132 -12.77116
-6 -132 -6.69513
0 -132 0.00000
6 -132 -6.69513
12 -132 -12.77116
18 -132 -14.28889
24 -132 -27.06577
30 -132 -30.00000
36 -132 -23.69820
42 -132 -29.79997
48 -132 -30.00000
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -30.00000
-84 -120 -30.00000
-78 -120 -30.00000
-72 -120 -30.00000
-66 -120 -30.00000
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -22.10982
-24 -120 -20.79087
-18 -120 -18.63251
-12 -120 -19.28119
-6 -120 -6.37253
0 -120 0.00000
6 -120 -6.37253
12 -120 -19.28119
18 -120 -18.63251
24 -120 -20.79087
30 -120 -22.10982
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -30.00000
72 -120 -30.00000
78 -120 -30.00000
84 -120 -30.00000
90 -120 -30.00000
-90 -108 -29.30424
-84 -108 -29.09105
-78 -108 -29.10577
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -30.00000
-54 -108 -30.00000
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -30.00000
-30 -108 -20.29433
-24 -108 -22.89609
-18 -108 -19.16463
-12 -108 -19.49110
-6 -108 -5.85077
0 -108 0.00000
6 -108 -5.85077
12 -108 -19.49110
18 -108 -19.16463
24 -108 -22.89609
30 -108 -20.29433
36 -108 -30.00000
42 -108 -30.00000
48 -108 -30.00000
54 -108 -30.00000
60 -108 -30.00000
66 -108 -30.00000
72 -108 -30.00000
78 -108 -29.10577
84 -108 -29.09105
90 -108 -29.30424
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -30.00000
-72 -96 -27.66170
-66 -96 -28.43652
-60 -96 -30.00000
-54 -96 -30.00000
-48 -96 -30.00000
-42 -96 -29.61064
-36 -96 -22.95219
-30 -96 -19.94037
-24 -96 -16.25591
-18 -96 -9.20438
-12 -96 -11.24694
-6 -96 -5.48142
0 -96 0.00000
6 -96 -5.48142
12 -96 -11.24694
18 -96 -9.20438
24 -96 -16.25591
30 -96 -19.94037
36 -96 -22.95219
42 -96 -29.61064
48 -96 -30.00000
54 -96 -30.00000
60 -96 -30.00000
66 -96 -28.43652
72 -96 -27.66170
78 -96 -30.00000
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -30.00000
-72 -84 -30.00000
-66 -84 -30.00000
-60 -84 -30.00000
-54 -84 -27.56857
-48 -84 -30.00000
-42 -84 -29.57689
-36 -84 -23.53063
-30 -84 -19.89506
-24 -84 -15.99184
-18 -84 -9.29315
-12 -84 -11.13911
-6 -84 -5.49106
0 -84 0.00000
6 -84 -5.49106
12 -84 -11.13911
18 -84 -9.29315
24 -84 -15.99184
30 -84 -19.89506
36 -84 -23.53063
42 -84 -29.57689
48 -84 -30.00000
54 -84 -27.56857
60 -84 -30.00000
66 -84 -30.00000
72 -84 -30.00000
78 -84 -30.00000
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -29.23201
-54 -72 -30.00000
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -27.50400
-30 -72 -20.61141
-24 -72 -22.90705
-18 -72 -19.96774
-12 -72 -18.17822
-6 -72 -5.88424
0 -72 0.00000
6 -72 -5.88424
12 -72 -18.17822
18 -72 -19.96774
24 -72 -22.90705
30 -72 -20.61141
36 -72 -27.50400
42 -72 -30.00000
48 -72 -30.00000
54 -72 -30.00000
60 -72 -29.23201
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -30.00000
-84 -60 -30.00000
-78 -60 -30.00000
-72 -60 -30.00000
-66 -60 -30.00000
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -22.10982
-24 -60 -20.16065
-18 -60 -18.33001
-12 -60 -18.58905
-6 -60 -6.43669
0 -60 0.00000
6 -60 -6.43669
12 -60 -18.58905
18 -60 -18.33001
24 -60 -20.16065
30 -60 -22.10982
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -30.00000
72 -60 -30.00000
78 -60 -30.00000
84 -60 -30.00000
90 -60 -30.00000
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -30.00000
-42 -48 -30.00000
-36 -48 -24.28851
-30 -48 -30.00000
-24 -48 -30.00000
-18 -48 -14.46558
-12 -48 -12.85130
-6 -48 -6.78086
0 -48 0.00000
6 -48 -6.78086
12 -48 -12.85130
18 -48 -14.46558
24 -48 -30.00000
30 -48 -30.00000
36 -48 -24.28851
42 -48 -30.00000
48 -48 -30.00000
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -29.66255
-30 -36 -26.84878
-24 -36 -27.43739
-18 -36 -15.37755
-12 -36 -14.51376
-6 -36 -6.65749
0 -36 0.00000
6 -36 -6.65749
12 -36 -14.51376
18 -36 -15.37755
24 -36 -27.43739
30 -36 -26.84878
36 -36 -29.66255
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -29.44782
-84 -24 -29.86702
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -30.00000
-30 -24 -19.18022
-24 -24 -18.46227
-18 -24 -28.93327
-12 -24 -24.47667
-6 -24 -6.16225
0 -24 0.00000
6 -24 -6.16225
12 -24 -24.47667
18 -24 -28.93327
24 -24 -18.46227
30 -24 -19.18022
36 -24 -30.00000
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -29.86702
90 -24 -29.44782
-90 -12 -23.90094
-84 -12 -23.67527
-78 -12 -23.14634
-72 -12 -22.97639
-66 -12 -24.04972
-60 -12 -24.44988
-54 -12 -25.37854
-48 -12 -30.00000
-42 -12 -30.00000
-36 -12 -29.85107
-30 -12 -30.00000
-24 -12 -25.70013
-18 -12 -12.54470
-12 -12 -13.43150
-6 -12 -5.64870
0 -12 0.00000
6 -12 -5.64870
12 -12 -13.43150
18 -12 -12.54470
24 -12 -25.70013
30 -12 -30.00000
36 -12 -29.85107
42 -12 -30.00000
48 -12 -30.00000
54 -12 -25.37854
60 -12 -24.44988
66 -12 -24.04972
72 -12 -22.97639
78 -12 -23.14634
84 -12 -23.67527
90 -12 -23.90094
-90 0 -16.51152
-84 0 -16.50737
-78 0 -16.45387
-72 0 -16.36769
-66 0 -16.76291
-60 0 -18.27710
-54 0 -20.61482
-48 0 -24.42116
-42 0 -28.72957
-36 0 -20.60614
-30 0 -16.51152
-24 0 -13.80677
-18 0 -8.29478
-12 0 -10.47001
-6 0 -5.43302
0 0 0.00000
6 0 -5.43302
12 0 -10.47001
18 0 -8.29478
24 0 -13.80677
30 0 -16.51152
36 0 -20.60614
42 0 -28.72957
48 0 -24.42116
54 0 -20.61482
60 0 -18.27710
66 0 -16.76291
72 0 -16.36769
78 0 -16.45387
84 0 -16.50737
90 0 -16.51152
-90 12 -24.61711
-84 12 -24.52266
-78 12 -24.26714
-72 12 -24.22268
-66 12 -24.71704
-60 12 -23.67941
-54 12 -24.50790
-48 12 -30.00000
-42 12 -30.00000
-36 12 -29.63138
-30 12 -30.00000
-24 12 -28.16627
-18 12 -12.29677
-12 12 -13.76436
-6 12 -5.62818
0 12 0.00000
6 12 -5.62818
12 12 -13.76436
18 12 -12.29677
24 12 -28.16627
30 12 -30.00000
36 12 -29.63138
42 12 -30.00000
48 12 -30.00000
54 12 -24.50790
60 12 -23.67941
66 12 -24.71704
72 12 -24.22268
78 12 -24.26714
84 12 -24.52266
90 12 -24.61711
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -30.00000
-30 24 -18.69522
-24 24 -18.52020
-18 24 -29.08097
-12 24 -30.00000
-6 24 -6.11377
0 24 0.00000
6 24 -6.11377
12 24 -30.00000
18 24 -29.08097
24 24 -18.52020
30 24 -18.69522
36 24 -30.00000
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -29.38838
-18 36 -15.37755
-12 36 -14.54521
-6 36 -6.57977
0 36 0.00000
6 36 -6.57977
12 36 -14.54521
18 36 -15.37755
24 36 -29.38838
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -30.00000
-42 48 -29.79997
-36 48 -23.69820
-30 48 -30.00000
-24 48 -27.06577
-18 48 -14.28889
-12 48 -12.77116
-6 48 -6.69513
0 48 0.00000
6 48 -6.69513
12 48 -12.77116
18 48 -14.28889
24 48 -27.06577
30 48 -30.00000
36 48 -23.69820
42 48 -29.79997
48 48 -30.00000
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -30.00000
-84 60 -30.00000
-78 60 -30.00000
-72 60 -30.00000
-66 60 -30.00000
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -22.10982
-24 60 -20.79087
-18 60 -18.63251
-12 60 -19.28119
-6 60 -6.37253
0 60 0.00000
6 60 -6.37253
12 60 -19.28119
18 60 -18.63251
24 60 -20.79087
30 60 -22.10982
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -30.00000
72 60 -30.00000
78 60 -30.00000
84 60 -30.00000
90 60 -30.00000
-90 72 -29.30424
-84 72 -29.09105
-78 72 -29.10577
-72 72 -30.00000
-66 72 -30.00000
-60 72 -30.00000
-54 72 -30.00000
-48 72 -30.00000
-42 72 -30.00000
-36 72 -30.00000
-30 72 -20.29433
-24 72 -22.89609
-18 72 -19.16463
-12 72 -19.49110
-6 72 -5.85077
0 72 0.00000
6 72 -5.85077
12 72 -19.49110
18 72 -19.16463
24 72 -22.89609
30 72 -20.29433
36 72 -30.00000
42 72 -30.00000
48 72 -30.00000
54 72 -30.00000
60 72 -30.00000
66 72 -30.00000
72 72 -30.00000
78 72 -29.10577
84 72 -29.09105
90 72 -29.30424
-90 84 -30.00000
-84 84 -30.00000
-78 84 -30.00000
-72 84 -27.66170
-66 84 -28.43652
-60 84 -30.00000
-54 84 -30.00000
-48 84 -30.00000
-42 84 -29.61064
-36 84 -22.95219
-30 84 -19.94037
-24 84 -16.25591
-18 84 -9.20438
-12 84 -11.24694
-6 84 -5.48142
0 84 0.00000
6 84 -5.48142
12 84 -11.24694
18 84 -9.20438
24 84 -16.25591
30 84 -19.94037
36 84 -22.95219
42 84 -29.61064
48 84 -30.00000
54 84 -30.00000
60 84 -30.00000
66 84 -28.43652
72 84 -27.66170
78 84 -30.00000
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -30.00000
-72 96 -30.00000
-66 96 -30.00000
-60 96 -30.00000
-54 96 -27.56857
-48 96 -30.00000
-42 96 -29.57689
-36 96 -23.53063
-30 96 -19.89506
-24 96 -15.99184
-18 96 -9.29315
-12 96 -11.13911
-6 96 -5.49106
0 96 0.00000
6 96 -5.49106
12 96 -11.13911
18 96 -9.29315
24 96 -15.99184
30 96 -19.89506
36 96 -23.53063
42 96 -29.57689
48 96 -30.00000
54 96 -27.56857
60 96 -30.00000
66 96 -30.00000
72 96 -30.00000
78 96 -30.00000
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -29.23201
-54 108 -30.00000
-48 108 -30.00000
-42 108 -30.00000
-36 108 -27.50400
-30 108 -20.61141
-24 108 -22.90705
-18 108 -19.96774
-12 108 -18.17822
-6 108 -5.88424
0 108 0.00000
6 108 -5.88424
12 108 -18.17822
18 108 -19.96774
24 108 -22.90705
30 108 -20.61141
36 108 -27.50400
42 108 -30.00000
48 108 -30.00000
54 108 -30.00000
60 108 -29.23201
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -30.00000
-84 120 -30.00000
-78 120 -30.00000
-72 120 -30.00000
-66 120 -30.00000
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -22.10982
-24 120 -20.16065
-18 120 -18.33001
-12 120 -18.58905
-6 120 -6.43669
0 120 0.00000
6 120 -6.43669
12 120 -18.58905
18 120 -18.33001
24 120 -20.16065
30 120 -22.10982
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -30.00000
72 120 -30.00000
78 120 -30.00000
84 120 -30.00000
90 120 -30.00000
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -30.00000
-42 132 -30.00000
-36 132 -24.28851
-30 132 -30.00000
-24 132 -30.00000
-18 132 -14.46558
-12 132 -12.85130
-6 132 -6.78086
0 132 0.00000
6 132 -6.78086
12 132 -12.85130
18 132 -14.46558
24 132 -30.00000
30 132 -30.00000
36 132 -24.28851
42 132 -30.00000
48 132 -30.00000
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -29.66255
-30 144 -26.84878
-24 144 -27.43739
-18 144 -15.37755
-12 144 -14.51376
-6 144 -6.65749
0 144 0.00000
6 144 -6.65749
12 144 -14.51376
18 144 -15.37755
24 144 -27.43739
30 144 -26.84878
36 144 -29.66255
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -29.44782
-84 156 -29.86702
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -30.00000
-30 156 -19.18022
-24 156 -18.46227
-18 156 -28.93327
-12 156 -24.47667
-6 156 -6.16225
0 156 0.00000
6 156 -6.16225
12 156 -24.47667
18 156 -28.93327
24 156 -18.46227
30 156 -19.18022
36 156 -30.00000
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -29.86702
90 156 -29.44782
-90 168 -23.90094
-84 168 -23.67527
-78 168 -23.14634
-72 168 -22.97639
-66 168 -24.04972
-60 168 -24.44988
-54 168 -25.37854
-48 168 -30.00000
-42 168 -30.00000
-36 168 -29.85107
-30 168 -30.00000
-24 168 -25.70013
-18 168 -12.54470
-12 168 -13.43150
-6 168 -5.64870
0 168 0.00000
6 168 -5.64870
12 168 -13.43150
18 168 -12.54470
24 168 -25.70013
30 168 -30.00000
36 168 -29.85107
42 168 -30.00000
48 168 -30.00000
54 168 -25.37854
60 168 -24.44988
66 168 -24.04972
72 168 -22.97639
78 168 -23.14634
84 168 -23.67527
90 168 -23.90094
-90 180 -16.51152
-84 180 -16.50737
-78 180 -16.45387
-72 180 -16.36769
-66 180 -16.76291
-60 180 -18.27710
-54 180 -20.61482
-48 180 -24.42116
-42 180 -28.72957
-36 180 -20.60614
-30 180 -16.51152
-24 180 -13.80677
-18 180 -8.29478
-12 180 -10.47001
-6 180 -5.43302
0 180 0.00000
6 180 -5.43302
12 180 -10.47001
18 180 -8.29478
24 180 -13.80677
30 180 -16.51152
36 180 -20.60614
42 180 -28.72957
48 180 -24.42116
54 180 -20.61482
60 180 -18.27710
66 180 -16.76291
72 180 -16.36769
78 180 -16.45387
84 180 -16.50737
90 180 -16.51152


==> shape_9.dat <==
theta phi afdb
-90 -180 -30.00000
-84 -180 -30.00000
-78 -180 -29.34399
-72 -180 -22.56826
-66 -180 -18.24485
-60 -180 -15.78824
-54 -180 -15.39629
-48 -180 -18.44541
-42 -180 -30.00000
-36 -180 -16.98911
-30 -180 -12.55273
-24 -180 -14.97702
-18 -180 -21.81404
-12 -180 -6.36152
-6 -180 -1.41441
0 -180 0.00000
6 -180 -1.41441
12 -180 -6.36152
18 -180 -21.81404
24 -180 -14.97702
30 -180 -12.55273
36 -180 -16.98911
42 -180 -30.00000
48 -180 -18.44541
54 -180 -15.39629
60 -180 -15.78824
66 -180 -18.24485
72 -180 -22.56826
78 -180 -29.34399
84 -180 -30.00000
90 -180 -30.00000
-90 -168 -30.00000
-84 -168 -30.00000
-78 -168 -29.61723
-72 -168 -25.43673
-66 -168 -22.06279
-60 -168 -19.93024
-54 -168 -19.68852
-48 -168 -23.36303
-42 -168 -30.00000
-36 -168 -17.79813
-30 -168 -13.84559
-24 -168 -16.68448
-18 -168 -20.07950
-12 -168 -6.26814
-6 -168 -1.41027
0 -168 0.00000
6 -168 -1.41027
12 -168 -6.26814
18 -168 -20.07950
24 -168 -16.68448
30 -168 -13.84559
36 -168 -17.79813
42 -168 -30.00000
48 -168 -23.36303
54 -168 -19.68852
60 -168 -19.93024
66 -168 -22.06279
72 -168 -25.43673
78 -168 -29.61723
84 -168 -30.00000
90 -168 -30.00000
-90 -156 -30.00000
-84 -156 -30.00000
-78 -156 -30.00000
-72 -156 -30.00000
-66 -156 -30.00000
-60 -156 -30.00000
-54 -156 -30.00000
-48 -156 -30.00000
-42 -156 -30.00000
-36 -156 -22.62031
-30 -156 -18.69586
-24 -156 -23.20124
-18 -156 -16.98770
-12 -156 -6.05327
-6 -156 -1.40059
0 -156 0.00000
6 -156 -1.40059
12 -156 -6.05327
18 -156 -16.98770
24 -156 -23.20124
30 -156 -18.69586
36 -156 -22.62031
42 -156 -30.00000
48 -156 -30.00000
54 -156 -30.00000
60 -156 -30.00000
66 -156 -30.00000
72 -156 -30.00000
78 -156 -30.00000
84 -156 -30.00000
90 -156 -30.00000
-90 -144 -30.00000
-84 -144 -30.00000
-78 -144 -30.00000
-72 -144 -30.00000
-66 -144 -30.00000
-60 -144 -30.00000
-54 -144 -30.00000
-48 -144 -30.00000
-42 -144 -30.00000
-36 -144 -30.00000
-30 -144 -30.00000
-24 -144 -30.00000
-18 -144 -14.86812
-12 -144 -5.86167
-6 -144 -1.39179
0 -144 0.00000
6 -144 -1.39179
12 -144 -5.86167
18 -144 -14.86812
24 -144 -30.00000
30 -144 -30.00000
36 -144 -30.00000
42 -144 -30.00000
48 -144 -30.00000
54 -144 -30.00000
60 -144 -30.00000
66 -144 -30.00000
72 -144 -30.00000
78 -144 -30.00000
84 -144 -30.00000
90 -144 -30.00000
-90 -132 -30.00000
-84 -132 -30.00000
-78 -132 -30.00000
-72 -132 -30.00000
-66 -132 -30.00000
-60 -132 -30.00000
-54 -132 -30.00000
-48 -132 -26.82765
-42 -132 -25.39503
-36 -132 -29.48324
-30 -132 -30.00000
-24 -132 -30.00000
-18 -132 -14.42458
-12 -132 -5.81623
-6 -132 -1.38967
0 -132 0.00000
6 -132 -1.38967
12 -132 -5.81623
18 -132 -14.42458
24 -132 -30.00000
30 -132 -30.00000
36 -132 -29.48324
42 -132 -25.39503
48 -132 -26.82765
54 -132 -30.00000
60 -132 -30.00000
66 -132 -30.00000
72 -132 -30.00000
78 -132 -30.00000
84 -132 -30.00000
90 -132 -30.00000
-90 -120 -28.34097
-84 -120 -28.17812
-78 -120 -27.83059
-72 -120 -27.70045
-66 -120 -28.45488
-60 -120 -30.00000
-54 -120 -30.00000
-48 -120 -30.00000
-42 -120 -30.00000
-36 -120 -30.00000
-30 -120 -23.62515
-24 -120 -30.00000
-18 -120 -15.73819
-12 -120 -5.94524
-6 -120 -1.39565
0 -120 0.00000
6 -120 -1.39565
12 -120 -5.94524
18 -120 -15.73819
24 -120 -30.00000
30 -120 -23.62515
36 -120 -30.00000
42 -120 -30.00000
48 -120 -30.00000
54 -120 -30.00000
60 -120 -30.00000
66 -120 -28.45488
72 -120 -27.70045
78 -120 -27.83059
84 -120 -28.17812
90 -120 -28.34097
-90 -108 -30.00000
-84 -108 -30.00000
-78 -108 -30.00000
-72 -108 -30.00000
-66 -108 -30.00000
-60 -108 -27.76370
-54 -108 -26.89196
-48 -108 -30.00000
-42 -108 -30.00000
-36 -108 -19.34475
-30 -108 -15.67494
-24 -108 -19.09327
-18 -108 -18.50846
-12 -108 -6.16753
-6 -108 -1.40576
0 -108 0.00000
6 -108 -1.40576
12 -108 -6.16753
18 -108 -18.50846
24 -108 -19.09327
30 -108 -15.67494
36 -108 -19.34475
42 -108 -30.00000
48 -108 -30.00000
54 -108 -26.89196
60 -108 -27.76370
66 -108 -30.00000
72 -108 -30.00000
78 -108 -30.00000
84 -108 -30.00000
90 -108 -30.00000
-90 -96 -30.00000
-84 -96 -30.00000
-78 -96 -28.82140
-72 -96 -23.02895
-66 -96 -19.04007
-60 -96 -16.71131
-54 -96 -16.38435
-48 -96 -19.58470
-42 -96 -30.00000
-36 -96 -17.15503
-30 -96 -12.86246
-24 -96 -15.38816
-18 -96 -21.32740
-12 -96 -6.33703
-6 -96 -1.41332
0 -96 0.00000
6 -96 -1.41332
12 -96 -6.33703
18 -96 -21.32740
24 -96 -15.38816
30 -96 -12.86246
36 -96 -17.15503
42 -96 -30.00000
48 -96 -19.58470
54 -96 -16.38435
60 -96 -16.71131
66 -96 -19.04007
72 -96 -23.02895
78 -96 -28.82140
84 -96 -30.00000
90 -96 -30.00000
-90 -84 -30.00000
-84 -84 -30.00000
-78 -84 -28.82140
-72 -84 -23.02895
-66 -84 -19.04007
-60 -84 -16.71131
-54 -84 -16.38435
-48 -84 -19.58470
-42 -84 -30.00000
-36 -84 -17.15503
-30 -84 -12.86246
-24 -84 -15.38816
-18 -84 -21.32740
-12 -84 -6.33703
-6 -84 -1.41332
0 -84 0.00000
6 -84 -1.41332
12 -84 -6.33703
18 -84 -21.32740
24 -84 -15.38816
30 -84 -12.86246
36 -84 -17.15503
42 -84 -30.00000
48 -84 -19.58470
54 -84 -16.38435
60 -84 -16.71131
66 -84 -19.04007
72 -84 -23.02895
78 -84 -28.82140
84 -84 -30.00000
90 -84 -30.00000
-90 -72 -30.00000
-84 -72 -30.00000
-78 -72 -30.00000
-72 -72 -30.00000
-66 -72 -30.00000
-60 -72 -27.76370
-54 -72 -26.89196
-48 -72 -30.00000
-42 -72 -30.00000
-36 -72 -19.34475
-30 -72 -15.67494
-24 -72 -19.09327
-18 -72 -18.50846
-12 -72 -6.16753
-6 -72 -1.40576
0 -72 0.00000
6 -72 -1.40576
12 -72 -6.16753
18 -72 -18.50846
24 -72 -19.09327
30 -72 -15.67494
36 -72 -19.34475
42 -72 -30.00000
48 -72 -30.00000
54 -72 -26.89196
60 -72 -27.76370
66 -72 -30.00000
72 -72 -30.00000
78 -72 -30.00000
84 -72 -30.00000
90 -72 -30.00000
-90 -60 -28.34097
-84 -60 -28.17812
-78 -60 -27.83059
-72 -60 -27.70045
-66 -60 -28.45488
-60 -60 -30.00000
-54 -60 -30.00000
-48 -60 -30.00000
-42 -60 -30.00000
-36 -60 -30.00000
-30 -60 -23.62515
-24 -60 -30.00000
-18 -60 -15.73819
-12 -60 -5.94524
-6 -60 -1.39565
0 -60 0.00000
6 -60 -1.39565
12 -60 -5.94524
18 -60 -15.73819
24 -60 -30.00000
30 -60 -23.62515
36 -60 -30.00000
42 -60 -30.00000
48 -60 -30.00000
54 -60 -30.00000
60 -60 -30.00000
66 -60 -28.45488
72 -60 -27.70045
78 -60 -27.83059
84 -60 -28.17812
90 -60 -28.34097
-90 -48 -30.00000
-84 -48 -30.00000
-78 -48 -30.00000
-72 -48 -30.00000
-66 -48 -30.00000
-60 -48 -30.00000
-54 -48 -30.00000
-48 -48 -26.82765
-42 -48 -25.39503
-36 -48 -29.48324
-30 -48 -30.00000
-24 -48 -30.00000
-18 -48 -14.42458
-12 -48 -5.81623
-6 -48 -1.38967
0 -48 0.00000
6 -48 -1.38967
12 -48 -5.81623
18 -48 -14.42458
24 -48 -30.00000
30 -48 -30.00000
36 -48 -29.48324
42 -48 -25.39503
48 -48 -26.82765
54 -48 -30.00000
60 -48 -30.00000
66 -48 -30.00000
72 -48 -30.00000
78 -48 -30.00000
84 -48 -30.00000
90 -48 -30.00000
-90 -36 -30.00000
-84 -36 -30.00000
-78 -36 -30.00000
-72 -36 -30.00000
-66 -36 -30.00000
-60 -36 -30.00000
-54 -36 -30.00000
-48 -36 -30.00000
-42 -36 -30.00000
-36 -36 -30.00000
-30 -36 -30.00000
-24 -36 -30.00000
-18 -36 -14.86812
-12 -36 -5.86167
-6 -36 -1.39179
0 -36 0.00000
6 -36 -1.39179
12 -36 -5.86167
18 -36 -14.86812
24 -36 -30.00000
30 -36 -30.00000
36 -36 -30.00000
42 -36 -30.00000
48 -36 -30.00000
54 -36 -30.00000
60 -36 -30.00000
66 -36 -30.00000
72 -36 -30.00000
78 -36 -30.00000
84 -36 -30.00000
90 -36 -30.00000
-90 -24 -30.00000
-84 -24 -30.00000
-78 -24 -30.00000
-72 -24 -30.00000
-66 -24 -30.00000
-60 -24 -30.00000
-54 -24 -30.00000
-48 -24 -30.00000
-42 -24 -30.00000
-36 -24 -22.62031
-30 -24 -18.69586
-24 -24 -23.20124
-18 -24 -16.98770
-12 -24 -6.05327
-6 -24 -1.40059
0 -24 0.00000
6 -24 -1.40059
12 -24 -6.05327
18 -24 -16.98770
24 -24 -23.20124
30 -24 -18.69586
36 -24 -22.62031
42 -24 -30.00000
48 -24 -30.00000
54 -24 -30.00000
60 -24 -30.00000
66 -24 -30.00000
72 -24 -30.00000
78 -24 -30.00000
84 -24 -30.00000
90 -24 -30.00000
-90 -12 -30.00000
-84 -12 -30.00000
-78 -12 -29.61723
-72 -12 -25.43673
-66 -12 -22.06279
-60 -12 -19.93024
-54 -12 -19.68852
-48 -12 -23.36303
-42 -12 -30.00000
-36 -12 -17.79813
-30 -12 -13.84559
-24 -12 -16.68448
-18 -12 -20.07950
-12 -12 -6.26814
-6 -12 -1.41027
0 -12 0.00000
6 -12 -1.41027
12 -12 -6.26814
18 -12 -20.07950
24 -12 -16.68448
30 -12 -13.84559
36 -12 -17.79813
42 -12 -30.00000
48 -12 -23.36303
54 -12 -19.68852
60 -12 -19.93024
66 -12 -22.06279
72 -12 -25.43673
78 -12 -29.61723
84 -12 -30.00000
90 -12 -30.00000
-90 0 -30.00000
-84 0 -30.00000
-78 0 -29.34399
-72 0 -22.56826
-66 0 -18.24485
-60 0 -15.78824
-54 0 -15.39629
-48 0 -18.44541
-42 0 -30.00000
-36 0 -16.98911
-30 0 -12.55273
-24 0 -14.97702
-18 0 -21.81404
-12 0 -6.36152
-6 0 -1.41441
0 0 0.00000
6 0 -1.41441
12 0 -6.36152
18 0 -21.81404
24 0 -14.97702
30 0 -12.55273
36 0 -16.98911
42 0 -30.00000
48 0 -18.44541
54 0 -15.39629
60 0 -15.78824
66 0 -18.24485
72 0 -22.56826
78 0 -29.34399
84 0 -30.00000
90 0 -30.00000
-90 12 -30.00000
-84 12 -30.00000
-78 12 -29.61723
-72 12 -25.43673
-66 12 -22.06279
-60 12 -19.93024
-54 12 -19.68852
-48 12 -23.36303
-42 12 -30.00000
-36 12 -17.79813
-30 12 -13.84559
-24 12 -16.68448
-18 12 -20.07950
-12 12 -6.26814
-6 12 -1.41027
0 12 0.00000
6 12 -1.41027
12 12 -6.26814
18 12 -20.07950
24 12 -16.68448
30 12 -13.84559
36 12 -17.79813
42 12 -30.00000
48 12 -23.36303
54 12 -19.68852
60 12 -19.93024
66 12 -22.06279
72 12 -25.43673
78 12 -29.61723
84 12 -30.00000
90 12 -30.00000
-90 24 -30.00000
-84 24 -30.00000
-78 24 -30.00000
-72 24 -30.00000
-66 24 -30.00000
-60 24 -30.00000
-54 24 -30.00000
-48 24 -30.00000
-42 24 -30.00000
-36 24 -22.62031
-30 24 -18.69586
-24 24 -23.20124
-18 24 -16.98770
-12 24 -6.05327
-6 24 -1.40059
0 24 0.00000
6 24 -1.40059
12 24 -6.05327
18 24 -16.98770
24 24 -23.20124
30 24 -18.69586
36 24 -22.62031
42 24 -30.00000
48 24 -30.00000
54 24 -30.00000
60 24 -30.00000
66 24 -30.00000
72 24 -30.00000
78 24 -30.00000
84 24 -30.00000
90 24 -30.00000
-90 36 -30.00000
-84 36 -30.00000
-78 36 -30.00000
-72 36 -30.00000
-66 36 -30.00000
-60 36 -30.00000
-54 36 -30.00000
-48 36 -30.00000
-42 36 -30.00000
-36 36 -30.00000
-30 36 -30.00000
-24 36 -30.00000
-18 36 -14.86812
-12 36 -5.86167
-6 36 -1.39179
0 36 0.00000
6 36 -1.39179
12 36 -5.86167
18 36 -14.86812
24 36 -30.00000
30 36 -30.00000
36 36 -30.00000
42 36 -30.00000
48 36 -30.00000
54 36 -30.00000
60 36 -30.00000
66 36 -30.00000
72 36 -30.00000
78 36 -30.00000
84 36 -30.00000
90 36 -30.00000
-90 48 -30.00000
-84 48 -30.00000
-78 48 -30.00000
-72 48 -30.00000
-66 48 -30.00000
-60 48 -30.00000
-54 48 -30.00000
-48 48 -26.82765
-42 48 -25.39503
-36 48 -29.48324
-30 48 -30.00000
-24 48 -30.00000
-18 48 -14.42458
-12 48 -5.81623
-6 48 -1.38967
0 48 0.00000
6 48 -1.38967
12 48 -5.81623
18 48 -14.42458
24 48 -30.00000
30 48 -30.00000
36 48 -29.48324
42 48 -25.39503
48 48 -26.82765
54 48 -30.00000
60 48 -30.00000
66 48 -30.00000
72 48 -30.00000
78 48 -30.00000
84 48 -30.00000
90 48 -30.00000
-90 60 -28.34097
-84 60 -28.17812
-78 60 -27.83059
-72 60 -27.70045
-66 60 -28.45488
-60 60 -30.00000
-54 60 -30.00000
-48 60 -30.00000
-42 60 -30.00000
-36 60 -30.00000
-30 60 -23.62515
-24 60 -30.00000
-18 60 -15.73819
-12 60 -5.94524
-6 60 -1.39565
0 60 0.00000
6 60 -1.39565
12 60 -5.94524
18 60 -15.73819
24 60 -30.00000
30 60 -23.62515
36 60 -30.00000
42 60 -30.00000
48 60 -30.00000
54 60 -30.00000
60 60 -30.00000
66 60 -28.45488
72 60 -27.70045
78 60 -27.83059
84 60 -28.17812
90 60 -28.34097
-90 72 -30.00000
-84 72 -30.00000
-78 72 -30.00000
-72 72 -30.00000
-66 72 -30.00000
-60 72 -27.76370
-54 72 -26.89196
-48 72 -30.00000
-42 72 -30.00000
-36 72 -19.34475
-30 72 -15.67494
-24 72 -19.09327
-18 72 -18.50846
-12 72 -6.16753
-6 72 -1.40576
0 72 0.00000
6 72 -1.40576
12 72 -6.16753
18 72 -18.50846
24 72 -19.09327
30 72 -15.67494
36 72 -19.34475
42 72 -30.00000
48 72 -30.00000
54 72 -26.89196
60 72 -27.76370
66 72 -30.00000
72 72 -30.00000
78 72 -30.00000
84 72 -30.00000
90 72 -30.00000
-90 84 -30.00000
-84 84 -30.00000
-78 84 -28.82140
-72 84 -23.02895
-66 84 -19.04007
-60 84 -16.71131
-54 84 -16.38435
-48 84 -19.58470
-42 84 -30.00000
-36 84 -17.15503
-30 84 -12.86246
-24 84 -15.38816
-18 84 -21.32740
-12 84 -6.33703
-6 84 -1.41332
0 84 0.00000
6 84 -1.41332
12 84 -6.33703
18 84 -21.32740
24 84 -15.38816
30 84 -12.86246
36 84 -17.15503
42 84 -30.00000
48 84 -19.58470
54 84 -16.38435
60 84 -16.71131
66 84 -19.04007
72 84 -23.02895
78 84 -28.82140
84 84 -30.00000
90 84 -30.00000
-90 96 -30.00000
-84 96 -30.00000
-78 96 -28.82140
-72 96 -23.02895
-66 96 -19.04007
-60 96 -16.71131
-54 96 -16.38435
-48 96 -19.58470
-42 96 -30.00000
-36 96 -17.15503
-30 96 -12.86246
-24 96 -15.38816
-18 96 -21.32740
-12 96 -6.33703
-6 96 -1.41332
0 96 0.00000
6 96 -1.41332
12 96 -6.33703
18 96 -21.32740
24 96 -15.38816
30 96 -12.86246
36 96 -17.15503
42 96 -30.00000
48 96 -19.58470
54 96 -16.38435
60 96 -16.71131
66 96 -19.04007
72 96 -23.02895
78 96 -28.82140
84 96 -30.00000
90 96 -30.00000
-90 108 -30.00000
-84 108 -30.00000
-78 108 -30.00000
-72 108 -30.00000
-66 108 -30.00000
-60 108 -27.76370
-54 108 -26.89196
-48 108 -30.00000
-42 108 -30.00000
-36 108 -19.34475
-30 108 -15.67494
-24 108 -19.09327
-18 108 -18.50846
-12 108 -6.16753
-6 108 -1.40576
0 108 0.00000
6 108 -1.40576
12 108 -6.16753
18 108 -18.50846
24 108 -19.09327
30 108 -15.67494
36 108 -19.34475
42 108 -30.00000
48 108 -30.00000
54 108 -26.89196
60 108 -27.76370
66 108 -30.00000
72 108 -30.00000
78 108 -30.00000
84 108 -30.00000
90 108 -30.00000
-90 120 -28.34097
-84 120 -28.17812
-78 120 -27.83059
-72 120 -27.70045
-66 120 -28.45488
-60 120 -30.00000
-54 120 -30.00000
-48 120 -30.00000
-42 120 -30.00000
-36 120 -30.00000
-30 120 -23.62515
-24 120 -30.00000
-18 120 -15.73819
-12 120 -5.94524
-6 120 -1.39565
0 120 0.00000
6 120 -1.39565
12 120 -5.94524
18 120 -15.73819
24 120 -30.00000
30 120 -23.62515
36 120 -30.00000
42 120 -30.00000
48 120 -30.00000
54 120 -30.00000
60 120 -30.00000
66 120 -28.45488
72 120 -27.70045
78 120 -27.83059
84 120 -28.17812
90 120 -28.34097
-90 132 -30.00000
-84 132 -30.00000
-78 132 -30.00000
-72 132 -30.00000
-66 132 -30.00000
-60 132 -30.00000
-54 132 -30.00000
-48 132 -26.82765
-42 132 -25.39503
-36 132 -29.48324
-30 132 -30.00000
-24 132 -30.00000
-18 132 -14.42458
-12 132 -5.81623
-6 132 -1.38967
0 132 0.00000
6 132 -1.38967
12 132 -5.81623
18 132 -14.42458
24 132 -30.00000
30 132 -30.00000
36 132 -29.48324
42 132 -25.39503
48 132 -26.82765
54 132 -30.00000
60 132 -30.00000
66 132 -30.00000
72 132 -30.00000
78 132 -30.00000
84 132 -30.00000
90 132 -30.00000
-90 144 -30.00000
-84 144 -30.00000
-78 144 -30.00000
-72 144 -30.00000
-66 144 -30.00000
-60 144 -30.00000
-54 144 -30.00000
-48 144 -30.00000
-42 144 -30.00000
-36 144 -30.00000
-30 144 -30.00000
-24 144 -30.00000
-18 144 -14.86812
-12 144 -5.86167
-6 144 -1.39179
0 144 0.00000
6 144 -1.39179
12 144 -5.86167
18 144 -14.86812
24 144 -30.00000
30 144 -30.00000
36 144 -30.00000
42 144 -30.00000
48 144 -30.00000
54 144 -30.00000
60 144 -30.00000
66 144 -30.00000
72 144 -30.00000
78 144 -30.00000
84 144 -30.00000
90 144 -30.00000
-90 156 -30.00000
-84 156 -30.00000
-78 156 -30.00000
-72 156 -30.00000
-66 156 -30.00000
-60 156 -30.00000
-54 156 -30.00000
-48 156 -30.00000
-42 156 -30.00000
-36 156 -22.62031
-30 156 -18.69586
-24 156 -23.20124
-18 156 -16.98770
-12 156 -6.05327
-6 156 -1.40059
0 156 0.00000
6 156 -1.40059
12 156 -6.05327
18 156 -16.98770
24 156 -23.20124
30 156 -18.69586
36 156 -22.62031
42 156 -30.00000
48 156 -30.00000
54 156 -30.00000
60 156 -30.00000
66 156 -30.00000
72 156 -30.00000
78 156 -30.00000
84 156 -30.00000
90 156 -30.00000
-90 168 -30.00000
-84 168 -30.00000
-78 168 -29.61723
-72 168 -25.43673
-66 168 -22.06279
-60 168 -19.93024
-54 168 -19.68852
-48 168 -23.36303
-42 168 -30.00000
-36 168 -17.79813
-30 168 -13.84559
-24 168 -16.68448
-18 168 -20.07950
-12 168 -6.26814
-6 168 -1.41027
0 168 0.00000
6 168 -1.41027
12 168 -6.26814
18 168 -20.07950
24 168 -16.68448
30 168 -13.84559
36 168 -17.79813
42 168 -30.00000
48 168 -23.36303
54 168 -19.68852
60 168 -19.93024
66 168 -22.06279
72 168 -25.43673
78 168 -29.61723
84 168 -30.00000
90 168 -30.00000
-90 180 -30.00000
-84 180 -30.00000
-78 180 -29.34399
-72 180 -22.56826
-66 180 -18.24485
-60 180 -15.78824
-54 180 -15.39629
-48 180 -18.44541
-42 180 -30.00000
-36 180 -16.98911
-30 180 -12.55273
-24 180 -14.97702
-18 180 -21.81404
-12 180 -6.36152
-6 180 -1.41441
0 180 0.00000
6 180 -1.41441
12 180 -6.36152
18 180 -21.81404
24 180 -14.97702
30 180 -12.55273
36 180 -16.98911
42 180 -30.00000
48 180 -18.44541
54 180 -15.39629
60 180 -15.78824
66 180 -18.24485
72 180 -22.56826
78 180 -29.34399
84 180 -30.00000
90 180 -30.00000

